A Complete Axiomatisation of the ZX-Calculus for Clifford+T Quantum Mechanics

We introduce the first complete and approximatively universal diagrammatic language for quantum mechanics. We make the ZX-Calculus, a diagrammatic language introduced by Coecke and Duncan, complete for the so-called Clifford+T quantum mechanics by adding four new axioms to the language. The completeness of the ZX-Calculus for Clifford+T quantum mechanics was one of the main open questions in categorical quantum mechanics. We prove the completeness of the Clifford+T fragment of the ZX-Calculus using the recently studied ZW-Calculus, a calculus dealing with integer matrices. We also prove that the Clifford+T fragment of the ZX-Calculus represents exactly all the matrices over some finite dimensional extension of the ring of dyadic rationals.

==> figures/1-over-sqrt2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.25) {};
		\node [style=rn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (1) to (0);
		\draw [bend right=45, looseness=1.00] (1) to (0);
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (-0.125, 0.5) {};
		\node [style=rn] (27)  at (0.375, 1.0) {};
		\node [style=none] (28)  at (-0.125, -1.5) {};
		\node [style=none] (29)  at (-0.125, 1.5) {};
		\node [style=rn] (30)  at (-0.125, -0.5) {};
		\node [style=rn] (31)  at (0.375, -1.0) {};
		\node [style=gn] (32)  at (-0.125, 1.0) {};
		\node [style=gn] (33)  at (-0.125, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (34)  at (0.625, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (35)  at (-0.125, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (36)  at (0.625, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.625, -1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (38)  at (0.625, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (39)  at (-0.625, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (40)  at (-0.625, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (27) to (32);
		\draw [style=none] (27) to (34);
		\draw [style=none] (29.center) to (28.center);
		\draw [style=none] (30) to (39);
		\draw [style=none] (31) to (33);
		\draw [style=none] (31) to (37);
		\draw [style=none] (36) to (27);
		\draw [style=none] (38) to (31);
		\draw [style=none] (40) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.625, 1.0) {};
		\node [style=none] (3)  at (0.125, -1.5) {};
		\node [style=gn] (4)  at (-0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (5)  at (0.125, 1.5) {};
		\node [style=gn] (6)  at (-0.375, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (7)  at (0.125, -0.5) {};
		\node [style=gn] (9)  at (0.125, -1.0) {};
		\node [style=gn] (11)  at (0.875, -1.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (15)  at (0.125, -0.0) {$\frac{-\pi}{2}$};
		\node [style=gn] (17)  at (0.875, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (18)  at (0.875, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (0.625, -1.0) {};
		\node [style=rn] (21)  at (0.125, 0.5) {};
		\node [style=gn] (23)  at (0.125, 1.0) {};
		\node [style=gn] (24)  at (0.875, 1.5) {$\frac{\pi}{4}$};
		\node [style=gn] (42)  at (-0.875, 1.0) {$\pi$};
		\node [style=rn] (43)  at (-0.875, 1.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (44)  at (-0.375, 1.0) {};
		\node [style=rn] (45)  at (-0.375, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (23);
		\draw [style=none] (0) to (18);
		\draw [style=none] (4) to (21);
		\draw [style=none] (5.center) to (3.center);
		\draw [style=none] (6) to (7);
		\draw [style=none] (17) to (19);
		\draw [style=none] (19) to (9);
		\draw [style=none] (19) to (11);
		\draw [style=none] (24) to (0);
		\draw [style=none] (43) to (42);
		\draw [style=none] (44) to (45);
		\draw [bend right=45, looseness=1.25] (45) to (44);
		\draw [style=none, bend left=45, looseness=1.25] (45) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (2)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (8)  at (-0.25, -1.25) {};
		\node [style=rn] (12)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (13)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (14)  at (-0.25, 0.75) {};
		\node [style=rn] (16)  at (0.25, 0.75) {$\pi$};
		\node [style=rn] (20)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=none] (22)  at (-0.25, 1.25) {};
		\node [style=gn] (25)  at (0.5, 1.25) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (46)  at (0.75, -0.75) {};
		\node [style=rn] (47)  at (0.25, -0.25) {$\pi$};
		\node [style=gn] (48)  at (0.25, -0.75) {$\pi$};
		\node [style=rn] (49)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (12);
		\draw [style=none] (16) to (14);
		\draw [style=none] (16) to (1);
		\draw [style=none] (22.center) to (8.center);
		\draw [style=none] (25) to (16);
		\draw [style=none] (46) to (49);
		\draw [style=none] (47) to (48);
		\draw [bend right=45, looseness=1.25] (49) to (46);
		\draw [style=none, bend left=45, looseness=1.25] (49) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (50)  at (-0.125, 0.75) {};
		\node [style=rn] (51)  at (-0.125, 0.25) {$\pi$};
		\node [style=none] (52)  at (-0.125, 1.25) {};
		\node [style=none] (53)  at (-0.125, -1.25) {};
		\node [style=rn, inner sep=-0.5pt] (55)  at (-0.125, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (56)  at (0.375, 0.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (57)  at (0.625, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (58)  at (0.625, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (59)  at (-0.625, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (60)  at (-0.125, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (51) to (59);
		\draw [style=none] (52.center) to (53.center);
		\draw [style=none] (56) to (50);
		\draw [style=none] (56) to (57);
		\draw [style=none] (58) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1/2-diagrams-of-control-triangle-axiom-minus-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.5, -0.75) {};
		\node [style=none] (1)  at (-0.5, 1.75) {};
		\node [style=none] (2)  at (0.5, -1.75) {};
		\node [style=none] (3)  at (-0.5, -1.75) {};
		\node [style=gn] (7)  at (-0.5, 1.25) {};
		\node [style=rn] (8)  at (-1.0, 1.25) {$\pi$};
		\node [style=rn] (9)  at (-0.5, 0.75) {$\pi$};
		\node [style=rn] (10)  at (0.5, 0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (11)  at (0.5, -0.75) {};
		\node [style=rn] (12)  at (1.0, -1.25) {};
		\node [style=gn] (13)  at (0.5, -1.25) {};
		\node [style=gn, inner sep=-0.5pt] (29)  at (-1.5, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (34)  at (-1.5, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (35)  at (1.5, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (36)  at (1.5, -1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (1.0, -0.75) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (38)  at (-1.0, 0.75) {$\frac{-\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (39)  at (-0.5, -0.25) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (40)  at (-0.5, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (41)  at (0.5, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (10);
		\draw (1.center) to (3.center);
		\draw (7) to (8);
		\draw (7) to (10);
		\draw (8) to (29);
		\draw (8) to (34);
		\draw (10) to (2.center);
		\draw (11) to (37);
		\draw (12) to (36);
		\draw (13) to (12);
		\draw (35) to (12);
		\draw (38) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1/2-diagrams-of-control-triangle-axiom-minus-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (42)  at (-1.0, 1.25) {$\pi$};
		\node [style=gn] (43)  at (-1.0, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (44)  at (0.5, -0.75) {};
		\node [style=gn] (45)  at (1.5, -1.0) {$\frac{\pi}{4}$};
		\node [style=rn] (46)  at (1.0, -1.25) {};
		\node [style=none] (47)  at (-0.5, 1.75) {};
		\node [style=gn] (48)  at (-1.5, 1.5) {$\frac{\pi}{4}$};
		\node [style=gn] (50)  at (0.5, -1.25) {};
		\node [style=gn] (51)  at (-0.5, -0.75) {};
		\node [style=gn] (52)  at (-0.5, 1.25) {};
		\node [style=none] (53)  at (-0.5, -1.75) {};
		\node [style=rn] (54)  at (-0.5, 0.75) {$\pi$};
		\node [style=gn] (55)  at (-1.5, 1.0) {$\frac{\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (56)  at (0.5, 0.25) {$\frac{-\pi}{2}$};
		\node [style=gn] (57)  at (1.5, -1.5) {$\frac{\pi}{4}$};
		\node [style=gn] (58)  at (1.0, -0.75) {$\frac{\pi}{4}$};
		\node [style=none] (59)  at (0.5, -1.75) {};
		\node [style=rn] (60)  at (-0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (61)  at (0.5, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (62)  at (-0.5, 0.25) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42) to (55);
		\draw (43) to (54);
		\draw (44) to (58);
		\draw (45) to (46);
		\draw (46) to (57);
		\draw (47.center) to (53.center);
		\draw (48) to (42);
		\draw (50) to (46);
		\draw (52) to (42);
		\draw (52) to (56);
		\draw (56) to (51);
		\draw (56) to (59.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1/2-diagrams-of-control-triangle-axiom-minus-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (4)  at (0.0, 0.5) {};
		\node [style=rn] (5)  at (1.25, -0.75) {};
		\node [style=gn] (6)  at (1.25, -1.25) {};
		\node [style=gn] (14)  at (1.0, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (15)  at (0.5, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (16)  at (0.5, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (17)  at (0.5, 0.75) {$\pi$};
		\node [style=rn] (18)  at (0.5, 0.25) {};
		\node [style=rn] (19)  at (1.0, 0.75) {};
		\node [style=gn] (20)  at (-1.0, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (21)  at (-0.5, -1.25) {$\frac{-\pi}{2}$};
		\node [style=gn] (22)  at (-0.5, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (23)  at (-0.5, 0.25) {};
		\node [style=rn] (24)  at (-0.5, -0.25) {};
		\node [style=rn] (25)  at (-1.0, 0.25) {};
		\node [style=none] (26)  at (0.5, 1.75) {};
		\node [style=none] (27)  at (0.5, -1.75) {};
		\node [style=none] (28)  at (-0.5, -1.75) {};
		\node [style=gn] (30)  at (1.5, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (31)  at (1.5, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (32)  at (-1.5, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (33)  at (-1.5, -0.0) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (5);
		\draw (14) to (18);
		\draw (17) to (19);
		\draw (19) to (31);
		\draw (20) to (24);
		\draw (23) to (25);
		\draw (23) to (15);
		\draw (23) to (28.center);
		\draw (23) to (17);
		\draw (25) to (33);
		\draw (26.center) to (27.center);
		\draw (30) to (19);
		\draw (32) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1/2-diagrams-of-control-triangle-axiom-minus-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (64)  at (1.25, -1.25) {};
		\node [style=rn, inner sep=-0.5pt] (65)  at (0.5, -0.75) {$\frac{-\pi}{2}$};
		\node [style=none] (66)  at (0.5, 1.75) {};
		\node [style=rn] (68)  at (-0.5, -0.25) {};
		\node [style=rn] (69)  at (-1.0, 0.25) {};
		\node [style=rn] (70)  at (1.0, 0.75) {};
		\node [style={{H box}}] (71)  at (0.0, 0.5) {};
		\node [style=none] (72)  at (-0.5, -1.75) {};
		\node [style=gn] (73)  at (-0.5, 0.25) {};
		\node [style=rn] (74)  at (1.25, -0.75) {};
		\node [style=none] (75)  at (0.5, -1.75) {};
		\node [style=gn] (76)  at (0.5, 0.75) {$\pi$};
		\node [style=rn] (77)  at (0.5, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (78)  at (-1.5, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (79)  at (-1.5, -0.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (80)  at (1.5, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (81)  at (1.5, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (82)  at (1.0, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (83)  at (-1.0, -0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (84)  at (-0.5, -0.75) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (85)  at (0.5, -0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (86)  at (-0.5, -1.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64) to (74);
		\draw (66.center) to (75.center);
		\draw (69) to (79);
		\draw (70) to (80);
		\draw (73) to (69);
		\draw (73) to (72.center);
		\draw (73) to (76);
		\draw (73) to (65);
		\draw (76) to (70);
		\draw (78) to (69);
		\draw (81) to (70);
		\draw (82) to (77);
		\draw (83) to (68);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-1/2-diagrams-of-control-triangle-from-simplified-BW-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.75) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=ug] (8)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-2/2-diagrams-of-control-triangle-from-simplified-BW-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, -0.25) {$\pi$};
		\node [style=ug] (1)  at (0.25, 0.25) {};
		\node [style=none] (2)  at (0.25, -1.25) {};
		\node [style=none] (3)  at (0.25, 1.25) {};
		\node [style={{H box}}, yshift=3.5pt] (5)  at (0.25, -0.75) {};
		\node [style=rn] (6)  at (-0.25, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
		\draw [style=none] (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-2/2-diagrams-of-control-triangle-from-simplified-BW-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (0.5, 0.5) {};
		\node [style=ug, rotate=-90] (9)  at (0.0, 0.5) {};
		\node [style=gn] (10)  at (-0.5, 0.5) {};
		\node [style=ug] (11)  at (-0.5, -0.0) {};
		\node [style=rn] (12)  at (-0.5, 1.0) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (13)  at (-0.5, -1.25) {};
		\node [style=gn] (14)  at (-0.5, -0.75) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (15)  at (-0.5, -0.5) {};
		\node [style=none] (16)  at (-0.5, -1.5) {};
		\node [style=none] (17)  at (-0.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8) to (10);
		\draw [style=none] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-2/2-diagrams-of-control-triangle-from-simplified-BW-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.5, 0.75) {};
		\node [style=none] (20)  at (-0.5, -0.75) {};
		\node [style=ug, rotate=90] (21)  at (0.0, 0.25) {};
		\node [style=gn] (22)  at (-0.5, 0.25) {};
		\node [style=gn] (23)  at (0.5, 0.25) {};
		\node [style=ug, rotate=180] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (20.center);
		\draw [style=none] (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -1.25) {};
		\node [style=none] (1)  at (0.25, 1.25) {};
		\node [style=rn] (3)  at (-0.25, 0.5) {};
		\node [style=gn, inner sep=-0.5pt] (4)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=180] (15)  at (0.25, 0.25) {};
		\node [style={{H box}}, yshift=3.5pt] (16)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw [style=none] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (0.25, -0.0) {};
		\node [style=rn] (9)  at (0.25, 0.5) {$\pi$};
		\node [style=none] (10)  at (0.25, -1.5) {};
		\node [style=none] (11)  at (0.25, 1.5) {};
		\node [style=rn] (17)  at (0.25, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (18)  at (0.25, -1.0) {};
		\node [style=rn] (19)  at (-0.25, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (20)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.5, 0.75) {};
		\node [style=ug, rotate=-90] (6)  at (0.0, 0.75) {};
		\node [style=gn] (7)  at (-0.5, 0.75) {};
		\node [style=none] (13)  at (-0.5, 1.25) {};
		\node [style=none] (14)  at (-0.5, -1.25) {};
		\node [style=ug] (21)  at (-0.5, 0.25) {};
		\node [style=rn] (22)  at (-0.5, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (23)  at (-0.5, -1.0) {};
		\node [style={{H box}}, yshift=3.5pt] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (7);
		\draw [style=none] (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.5, 1.0) {};
		\node [style=gn] (27)  at (0.5, 0.5) {};
		\node [style=gn] (28)  at (-0.5, 0.5) {};
		\node [style=none] (29)  at (-0.5, -1.0) {};
		\node [style=ug, rotate=-90] (30)  at (0.0, 0.5) {};
		\node [style=ug] (31)  at (-0.5, -0.0) {};
		\node [style=gn] (32)  at (-0.5, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (29.center);
		\draw [style=none] (27) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/6-cycle-bialgebra-proof/6-cycle-bialgebra-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.5) {};
		\node [style=rn] (1)  at (0.5, 0.25) {};
		\node [style=rn] (2)  at (-0.5, 0.25) {};
		\node [style=rn] (3)  at (0.0, -0.5) {};
		\node [style=gn] (4)  at (-0.5, -0.25) {};
		\node [style=gn] (5)  at (0.5, -0.25) {};
		\node [style=none] (6)  at (-0.75, -0.75) {};
		\node [style=none] (7)  at (0.0, -1.0) {};
		\node [style=none] (8)  at (0.75, -0.75) {};
		\node [style=none] (9)  at (-0.75, 0.75) {};
		\node [style=none] (10)  at (0.0, 1.0) {};
		\node [style=none] (11)  at (0.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (0) to (1);
		\draw (1) to (5);
		\draw (2) to (4);
		\draw (3) to (7.center);
		\draw (3) to (5);
		\draw (4) to (6.center);
		\draw (4) to (3);
		\draw (8.center) to (5);
		\draw (9.center) to (2);
		\draw (10.center) to (0);
		\draw (11.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/6-cycle-bialgebra-proof/6-cycle-bialgebra-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (-0.875, 0.75) {};
		\node [style=gn] (26)  at (-0.625, -0.25) {};
		\node [style=none] (27)  at (-0.875, -0.75) {};
		\node [style=rn] (28)  at (0.375, 0.25) {};
		\node [style=none] (29)  at (-0.125, -1.0) {};
		\node [style=gn] (30)  at (-0.125, 0.5) {};
		\node [style=rn] (31)  at (-0.125, -0.5) {};
		\node [style=none] (32)  at (0.625, 0.75) {};
		\node [style=none] (33)  at (-0.125, 1.0) {};
		\node [style=gn] (34)  at (0.375, -0.25) {};
		\node [style=none] (35)  at (0.625, -0.75) {};
		\node [style=rn] (36)  at (-0.625, 0.25) {};
		\node [style=gn] (37)  at (0.875, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (36);
		\draw (26) to (27.center);
		\draw (26) to (31);
		\draw (28) to (34);
		\draw (30) to (36);
		\draw (30) to (28);
		\draw [bend right=15, looseness=1.00] (30) to (31);
		\draw (31) to (29.center);
		\draw (31) to (34);
		\draw [bend right=15, looseness=1.00] (31) to (30);
		\draw (32.center) to (28);
		\draw (33.center) to (30);
		\draw (35.center) to (34);
		\draw (36) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/6-cycle-bialgebra-proof/6-cycle-bialgebra-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (-0.75, 0.75) {};
		\node [style=none] (39)  at (0.75, 0.75) {};
		\node [style=none] (40)  at (0.0, -1.0) {};
		\node [style=none] (41)  at (-0.75, -0.75) {};
		\node [style=gn] (43)  at (0.0, 0.5) {};
		\node [style=gn] (44)  at (0.5, -0.25) {};
		\node [style=rn] (45)  at (0.0, -0.5) {};
		\node [style=none] (46)  at (0.0, 1.0) {};
		\node [style=rn] (47)  at (0.5, 0.25) {};
		\node [style=none] (48)  at (0.75, -0.75) {};
		\node [style=gn] (49)  at (-0.5, -0.25) {};
		\node [style=rn] (50)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90, looseness=1.00] (38.center) to (49);
		\draw [in=30, out=-90, looseness=1.00] (39.center) to (44);
		\draw (43) to (47);
		\draw (43) to (50);
		\draw (45) to (40.center);
		\draw (45) to (44);
		\draw (46.center) to (43);
		\draw (47) to (44);
		\draw [in=-30, out=90, looseness=1.00] (48.center) to (47);
		\draw (49) to (45);
		\draw (50) to (49);
		\draw [in=90, out=-150, looseness=1.00] (50) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/6-cycle-bialgebra-proof/6-cycle-bialgebra-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.75, -0.75) {};
		\node [style=gn] (14)  at (-0.5, 0.25) {};
		\node [style=none] (15)  at (-0.75, 0.75) {};
		\node [style=rn] (16)  at (0.5, -0.25) {};
		\node [style=none] (17)  at (-0.0, -1.0) {};
		\node [style=gn] (18)  at (-0.0, 0.5) {};
		\node [style=rn] (19)  at (-0.0, -0.5) {};
		\node [style=none] (20)  at (0.75, -0.75) {};
		\node [style=none] (21)  at (-0.0, 1.0) {};
		\node [style=gn] (22)  at (0.5, 0.25) {};
		\node [style=none] (23)  at (0.75, 0.75) {};
		\node [style=rn] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (24);
		\draw (14) to (15.center);
		\draw (14) to (19);
		\draw (16) to (22);
		\draw (18) to (24);
		\draw (18) to (16);
		\draw (19) to (17.center);
		\draw (19) to (22);
		\draw (20.center) to (16);
		\draw (21.center) to (18);
		\draw (23.center) to (22);
		\draw (24) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (0) to ();
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=26.56] (3)  at (0.0, -0.5) {};
		\node [style=gn] (4)  at (0.25, -1.0) {};
		\node [style=gn] (5)  at (-0.25, 0.0) {};
		\node [style=rn] (6)  at (-0.75, -1.0) {};
		\node [style=none] (7)  at (-0.25, 1.0) {};
		\node [style=rn] (8)  at (0.75, -1.0) {};
		\node [style=gn] (9)  at (0.75, -0.5) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (6);
		\draw [style=none] (5) to (4);
		\draw [style=none, bend right=90, looseness=1.50] (6) to (4);
		\draw (6) to (4);
		\draw (7.center) to (5);
		\draw [style=none] (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (12)  at (-0.125, 0.5) {$\pi$};
		\node [style=gn] (13)  at (0.625, 0.5) {};
		\node [style=none] (14)  at (-0.125, 1.0) {};
		\node [style=rn] (15)  at (0.625, 0.0) {};
		\node [style=gn] (16)  at (0.375, -1.0) {};
		\node [style=ug, rotate=26.56] (17)  at (0.125, -0.5) {};
		\node [style=rn] (18)  at (-0.625, -1.0) {};
		\node [style=gn] (19)  at (-0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (13) to (15);
		\draw [bend left=45, looseness=1.00] (13) to (15);
		\draw (14.center) to (19);
		\draw (15) to (13);
		\draw [style=none] (19) to (18);
		\draw [style=none] (19) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (21)  at (-0.25, 0.5) {$\pi$};
		\node [style=rn] (22)  at (-0.5, 0.0) {};
		\node [style=gn] (23)  at (-0.5, -1.0) {};
		\node [style=ug] (24)  at (-0.5, -0.5) {};
		\node [style=rn] (25)  at (0.0, -0.75) {};
		\node [style=gn] (26)  at (0.0, -0.25) {};
		\node [style=none] (27)  at (-0.25, 1.0) {};
		\node [style=gn] (35)  at (0.5, -0.25) {};
		\node [style=rn] (36)  at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (23);
		\draw (25) to (26);
		\draw [style=none, bend right=45, looseness=1.00] (26) to (25);
		\draw [bend left=45, looseness=1.00] (26) to (25);
		\draw (27.center) to (21);
		\draw [style=none, bend right=45, looseness=1.00] (35) to (36);
		\draw [bend left=45, looseness=1.00] (35) to (36);
		\draw (36) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (0.0, 0.375) {$\pi$};
		\node [style=none] (29)  at (0.0, 0.875) {};
		\node [style=gn] (30)  at (-0.5, -0.875) {};
		\node [style=gn] (32)  at (0.0, -0.375) {};
		\node [style=rn] (33)  at (0.0, -0.875) {};
		\node [style=rn] (34)  at (-0.5, -0.375) {};
		\node [style=gn] (37)  at (0.5, -0.375) {};
		\node [style=rn] (38)  at (0.5, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (28);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (33);
		\draw [bend left=45, looseness=1.00] (32) to (33);
		\draw (33) to (32);
		\draw (34) to (30);
		\draw [style=none, bend right=45, looseness=1.00] (37) to (38);
		\draw [bend left=45, looseness=1.00] (37) to (38);
		\draw (38) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (39)  at (0.25, -0.5) {};
		\node [style=none] (40)  at (-0.25, 0.5) {};
		\node [style=rn] (41)  at (-0.25, 0.0) {$\pi$};
		\node [style=gn] (42)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (42);
		\draw (40.center) to (41);
		\draw [style=none, bend right=45, looseness=1.00] (42) to (39);
		\draw [bend left=45, looseness=1.00] (42) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-2-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, -0) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (-0.25, 0.5000001) {};
		\node [style=none] (3) at (0.25, 0.5000001) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (27)  at (1.0, -0.75) {};
		\node [style=none] (28)  at (-1.0, 1.25) {};
		\node [style=ug, rotate=0] (29)  at (1.0, 0.25) {};
		\node [style=rn] (30)  at (0.5, 0.25) {};
		\node [style=none] (31)  at (1.0, -1.25) {};
		\node [style=gn] (32)  at (1.0, -0.25) {$\pi$};
		\node [style=gn] (33)  at (-1.0, -0.75) {};
		\node [style=gn] (34)  at (1.0, 0.75) {$\pi$};
		\node [style=rn] (35)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (36)  at (-1.0, 0.25) {};
		\node [style=ug, rotate=90] (38)  at (0.0, 0.25) {};
		\node [style=none] (39)  at (1.0, 1.25) {};
		\node [style=none] (40)  at (-1.0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (40.center);
		\draw (30) to (36);
		\draw (32) to (30);
		\draw (33) to (27);
		\draw (34) to (30);
		\draw (39.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (1.0, 1.5) {};
		\node [style=rn] (2)  at (-0.5, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (3)  at (1.0, 0.5) {};
		\node [style=gn] (4)  at (-1.0, 0.5) {};
		\node [style=gn] (5)  at (1.0, 1.0) {$\pi$};
		\node [style=none] (6)  at (1.0, -1.5) {};
		\node [style=none] (7)  at (-1.0, -1.5) {};
		\node [style=gn] (8)  at (1.0, -0.0) {};
		\node [style=ug, rotate=90] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-1.0, 1.5) {};
		\node [style=rn] (11)  at (0.5, 0.5) {};
		\node [style=gn] (12)  at (-1.0, -0.5) {$\pi$};
		\node [style=rn] (13)  at (1.0, -0.5) {};
		\node [style=gn] (41)  at (1.0, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (6.center);
		\draw (5) to (11);
		\draw (8) to (11);
		\draw (10.center) to (7.center);
		\draw (11) to (4);
		\draw (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (14)  at (1.0, 0.5) {};
		\node [style=none] (15)  at (-1.0, 1.5) {};
		\node [style=ug, rotate=0] (16)  at (1.0, -0.5) {};
		\node [style=rn] (17)  at (0.5, -0.5) {};
		\node [style=none] (18)  at (1.0, -1.5) {};
		\node [style=gn] (19)  at (1.0, -1.0) {$\pi$};
		\node [style=gn] (20)  at (1.0, -0.0) {};
		\node [style=gn] (21)  at (-1.0, 0.5) {};
		\node [style=rn] (22)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (23)  at (-1.0, -0.5) {$\pi$};
		\node [style=ug, rotate=90] (24)  at (0.0, -0.5) {};
		\node [style=none] (25)  at (1.0, 1.5) {};
		\node [style=none] (26)  at (-1.0, -1.5) {};
		\node [style=gn] (42)  at (1.0, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (26.center);
		\draw (17) to (23);
		\draw (19) to (17);
		\draw (20) to (17);
		\draw (21) to (14);
		\draw (25.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (43)  at (1.0, 0.75) {};
		\node [style=ug, rotate=90] (44)  at (0.0, -0.25) {};
		\node [style=gn] (45)  at (-1.0, -0.25) {};
		\node [style=ug, rotate=0] (46)  at (1.0, -0.25) {};
		\node [style=gn] (47)  at (1.0, 0.25) {$\pi$};
		\node [style=rn] (48)  at (0.5, -0.25) {};
		\node [style=rn] (49)  at (-0.5, -0.25) {$\pi$};
		\node [style=none] (50)  at (1.0, -1.25) {};
		\node [style=none] (51)  at (1.0, 1.25) {};
		\node [style=none] (52)  at (-1.0, -1.25) {};
		\node [style=gn] (53)  at (-1.0, 0.75) {};
		\node [style=gn] (55)  at (1.0, -0.75) {$\pi$};
		\node [style=none] (56)  at (-1.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47) to (48);
		\draw (48) to (45);
		\draw (51.center) to (50.center);
		\draw (53) to (43);
		\draw (55) to (48);
		\draw (56.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.75) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, 0.25) {};
		\node [style=gn] (2)  at (-1.0, 0.25) {};
		\node [style=rn] (3)  at (0.5, 0.25) {};
		\node [style=none] (4)  at (-1.0, 1.25) {};
		\node [style=gn] (5)  at (1.0, -0.25) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, 0.25) {};
		\node [style=none] (7)  at (1.0, -1.25) {};
		\node [style=none] (8)  at (1.0, 1.25) {};
		\node [style=none] (10)  at (-1.0, -1.25) {};
		\node [style=rn] (11)  at (-0.5, 0.25) {$\pi$};
		\node [style=ug, rotate=0] (12)  at (1.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (13)  at (0.75, -0.25) {};
		\node [style=gn] (14)  at (0.75, 1.25) {$\pi$};
		\node [style=rn] (15)  at (-0.75, 0.25) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.75) {};
		\node [style=ug, rotate=0] (17)  at (0.75, 0.75) {};
		\node [style=gn] (18)  at (0.75, 0.25) {$\pi$};
		\node [style=none] (19)  at (0.75, 1.75) {};
		\node [style=none] (20)  at (-0.75, 1.75) {};
		\node [style=ug, rotate=90] (21)  at (-0.25, 0.75) {};
		\node [style=none] (22)  at (-0.75, -1.75) {};
		\node [style=gn] (23)  at (-0.75, 0.75) {};
		\node [style=none] (24)  at (0.75, -1.75) {};
		\node [style=gn] (25)  at (0.75, -0.75) {$\pi$};
		\node [style=gn] (26)  at (0.75, -1.25) {$\pi$};
		\node [style=rn] (51)  at (-0.75, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (16);
		\draw (16) to (23);
		\draw (18) to (16);
		\draw (19.center) to (24.center);
		\draw (20.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (1.0, -1.25) {};
		\node [style=none] (28)  at (1.0, 1.25) {};
		\node [style=none] (29)  at (-1.0, 1.25) {};
		\node [style=ug, rotate=0] (31)  at (1.0, 0.25) {};
		\node [style=ug, rotate=90] (32)  at (0.0, 0.25) {};
		\node [style=rn] (33)  at (0.5, 0.25) {};
		\node [style=gn] (34)  at (1.0, -0.75) {$\pi$};
		\node [style=gn] (35)  at (1.0, -0.25) {$\pi$};
		\node [style=none] (36)  at (-1.0, -1.25) {};
		\node [style=gn] (37)  at (-1.0, 0.25) {};
		\node [style=rn] (38)  at (-1.0, -0.25) {$\pi$};
		\node [style=gn] (39)  at (1.0, 0.75) {};
		\node [style=rn] (52)  at (-1.0, 0.75) {$\pi$};
		\node [style=rn] (53)  at (-0.5, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
		\draw (29.center) to (36.center);
		\draw (33) to (37);
		\draw (35) to (33);
		\draw (39) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (40)  at (0.25, -0.0) {};
		\node [style=ug, rotate=90] (41)  at (-0.25, -0.0) {};
		\node [style=none] (42)  at (-0.75, -1.0) {};
		\node [style=gn] (43)  at (0.75, 0.5) {};
		\node [style=none] (45)  at (-0.75, 1.0) {};
		\node [style=gn] (46)  at (0.75, -0.5) {};
		\node [style=gn] (47)  at (-0.75, -0.0) {};
		\node [style=none] (48)  at (0.75, -1.0) {};
		\node [style=none] (49)  at (0.75, 1.0) {};
		\node [style=ug, rotate=0] (50)  at (0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (47);
		\draw (43) to (40);
		\draw (45.center) to (42.center);
		\draw (46) to (40);
		\draw (49.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.5) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, -0.0) {};
		\node [style=gn] (2)  at (-1.0, -0.0) {};
		\node [style=rn] (3)  at (0.5, -0.0) {};
		\node [style=none] (4)  at (-1.0, 1.0) {};
		\node [style=gn] (5)  at (1.0, -0.5) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, -0.0) {};
		\node [style=none] (7)  at (1.0, -1.0) {};
		\node [style=none] (8)  at (1.0, 1.0) {};
		\node [style=none] (10)  at (-1.0, -1.0) {};
		\node [style=rn] (11)  at (-0.5, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (1.25, 1.0) {};
		\node [style=gn] (13)  at (-1.25, -0.0) {};
		\node [style=none] (14)  at (1.25, -1.0) {};
		\node [style=none] (15)  at (-1.25, -1.0) {};
		\node [style=ug, rotate=90] (16)  at (-0.75, -0.0) {};
		\node [style=none] (17)  at (-1.25, 1.0) {};
		\node [style=ug, rotate=-90] (18)  at (0.25, -0.0) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (20)  at (1.25, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (21)  at (1.25, -0.0) {};
		\node [style=rn] (22)  at (0.75, -0.0) {};
		\node [style=gn] (23)  at (1.25, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (14.center);
		\draw (17.center) to (15.center);
		\draw (20) to (22);
		\draw (22) to (13);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (1.0, 1.5) {};
		\node [style=rn] (25)  at (0.5, 0.5) {};
		\node [style=ug, rotate=0] (26)  at (1.0, 0.5) {};
		\node [style=gn] (27)  at (-1.0, 0.5) {};
		\node [style=gn] (28)  at (1.0, -0.0) {};
		\node [style=gn] (29)  at (0.0, 0.5) {$\pi$};
		\node [style=none] (31)  at (1.0, -1.5) {};
		\node [style=none] (32)  at (-1.0, -1.5) {};
		\node [style=none] (33)  at (-1.0, 1.5) {};
		\node [style=gn] (34)  at (1.0, 1.0) {$\pi$};
		\node [style=ug, rotate=90] (35)  at (-0.5, 0.5) {};
		\node [style=gn] (36)  at (1.0, -1.0) {$\pi$};
		\node [style=ug, rotate=0] (37)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (31.center);
		\draw (25) to (27);
		\draw (28) to (25);
		\draw (33.center) to (32.center);
		\draw (34) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-0.75, 1.5) {};
		\node [style=ug, rotate=0] (40)  at (0.75, 0.5) {};
		\node [style=none] (41)  at (0.75, -1.5) {};
		\node [style=gn] (42)  at (-0.75, 0.5) {};
		\node [style=none] (43)  at (0.75, 1.5) {};
		\node [style=gn] (44)  at (0.75, -0.0) {$\pi$};
		\node [style=gn] (45)  at (0.75, 1.0) {};
		\node [style=gn] (46)  at (0.75, -1.0) {$\pi$};
		\node [style=ug, rotate=0] (47)  at (0.75, -0.5) {};
		\node [style=none] (48)  at (-0.75, -1.5) {};
		\node [style=rn] (49)  at (0.25, 0.5) {};
		\node [style=ug, rotate=90] (50)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (48.center);
		\draw (43.center) to (41.center);
		\draw (44) to (49);
		\draw (45) to (49);
		\draw (49) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (51)  at (-0.75, 1.5) {};
		\node [style=ug, rotate=0] (52)  at (0.75, 0.5) {};
		\node [style=none] (53)  at (0.75, -1.5) {};
		\node [style=gn] (54)  at (-0.75, 0.5) {};
		\node [style=none] (55)  at (0.75, 1.5) {};
		\node [style=gn] (56)  at (0.75, -0.0) {$\pi$};
		\node [style=gn] (57)  at (0.75, 1.0) {};
		\node [style=gn] (59)  at (0.75, -1.0) {$\pi$};
		\node [style=ug, rotate=0] (60)  at (0.75, -0.5) {};
		\node [style=none] (61)  at (-0.75, -1.5) {};
		\node [style=rn] (62)  at (0.25, 0.5) {};
		\node [style=ug, rotate=90] (63)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51.center) to (61.center);
		\draw (55.center) to (53.center);
		\draw (56) to (62);
		\draw (57) to (62);
		\draw (62) to (54);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, 1.0) {};
		\node [style=gn] (1)  at (-0.75, -0.5) {};
		\node [style=ug, rotate=0] (2)  at (0.75, -0.0) {};
		\node [style=rn] (3)  at (0.25, -0.0) {};
		\node [style=gn] (4)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (5)  at (-0.75, -0.0) {};
		\node [style=gn] (6)  at (0.75, 0.5) {};
		\node [style=none] (7)  at (-0.75, 1.0) {};
		\node [style=ug, rotate=90] (8)  at (-0.25, -0.0) {};
		\node [style=none] (10)  at (-0.75, -1.0) {};
		\node [style=none] (11)  at (0.75, -1.0) {};
		\node [style={{H box}}] (12)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (11.center);
		\draw (1) to (4);
		\draw (3) to (5);
		\draw (4) to (3);
		\draw (6) to (3);
		\draw (7.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (13)  at (-0.5, -0.0) {};
		\node [style=gn] (14)  at (1.0, 0.5) {};
		\node [style=none] (15)  at (1.0, 1.0) {};
		\node [style={{H box}}] (16)  at (-0.5, -0.5) {};
		\node [style=gn] (17)  at (-1.0, -0.5) {};
		\node [style=none] (18)  at (1.0, -1.0) {};
		\node [style=ug, rotate=0] (19)  at (1.0, -0.0) {};
		\node [style=none] (20)  at (-1.0, 1.0) {};
		\node [style=none] (21)  at (-1.0, -1.0) {};
		\node [style=gn] (22)  at (-1.0, -0.0) {};
		\node [style=gn] (23)  at (1.0, -0.5) {$\pi$};
		\node [style=gn] (24)  at (0.0, -0.0) {};
		\node [style=rn] (25)  at (0.0, -0.5) {};
		\node [style=rn] (26)  at (0.5, -0.5) {};
		\node [style=gn] (27)  at (-0.25, 1.0) {};
		\node [style=rn] (28)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (26);
		\draw (15.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (22) to (24);
		\draw (25) to (17);
		\draw (25) to (24);
		\draw (25) to (14);
		\draw (26) to (24);
		\draw (26) to (23);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (29)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (30)  at (-0.25, -0.5) {};
		\node [style=ug, rotate=0] (31)  at (0.75, -0.0) {};
		\node [style=rn] (33)  at (1.25, -0.5) {};
		\node [style=none] (34)  at (0.75, -1.0) {};
		\node [style=rn] (35)  at (0.25, -0.5) {};
		\node [style=gn] (36)  at (1.25, -0.0) {};
		\node [style=gn] (37)  at (0.75, 0.5) {};
		\node [style=gn] (38)  at (-1.25, -0.5) {};
		\node [style=none] (39)  at (-1.25, -1.0) {};
		\node [style=gn] (40)  at (-1.25, 0.5) {};
		\node [style={{H box}}] (41)  at (-0.25, 0.5) {};
		\node [style=none] (42)  at (-1.25, 1.0) {};
		\node [style=ug, rotate=90] (43)  at (-0.75, -0.5) {};
		\node [style=none] (44)  at (0.75, 1.0) {};
		\node [style={{H box}}] (45)  at (-0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36);
		\draw (35) to (30);
		\draw (35) to (29);
		\draw (37) to (35);
		\draw (38) to (30);
		\draw (40) to (37);
		\draw (42.center) to (39.center);
		\draw (44.center) to (34.center);
		\draw (45) to (30);
		\draw (45) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (46)  at (0.5, -0.5) {};
		\node [style=none] (47)  at (1.0, -1.0) {};
		\node [style=ug, rotate=90] (48)  at (-0.5, -0.5) {};
		\node [style=none] (50)  at (-1.0, 1.0) {};
		\node [style=gn] (51)  at (0.0, -0.5) {$\pi$};
		\node [style=ug, rotate=0] (52)  at (1.0, -0.0) {};
		\node [style=none] (53)  at (-1.0, -1.0) {};
		\node [style={{H box}}] (54)  at (0.0, 0.5) {};
		\node [style=none] (55)  at (1.0, 1.0) {};
		\node [style=gn] (56)  at (1.0, 0.5) {};
		\node [style=gn] (57)  at (-1.0, -0.5) {};
		\node [style=gn] (58)  at (-1.0, 0.5) {};
		\node [style=gn] (59)  at (1.0, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (51);
		\draw (46) to (59);
		\draw (50.center) to (53.center);
		\draw (55.center) to (47.center);
		\draw (56) to (46);
		\draw (57) to (51);
		\draw (58) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (61)  at (-0.25, -0.0) {};
		\node [style=rn] (62)  at (0.25, -0.0) {};
		\node [style=gn] (63)  at (0.75, 0.5) {$\pi$};
		\node [style=none] (64)  at (0.75, 1.0) {};
		\node [style={{H box}}] (65)  at (0.0, 0.5) {};
		\node [style=gn] (66)  at (-0.75, 0.5) {};
		\node [style=none] (67)  at (0.75, -1.0) {};
		\node [style=ug, rotate=0] (68)  at (0.75, -0.0) {};
		\node [style=none] (69)  at (-0.75, 1.0) {};
		\node [style=none] (70)  at (-0.75, -1.0) {};
		\node [style=gn] (71)  at (-0.75, -0.0) {};
		\node [style=gn] (72)  at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62) to (71);
		\draw (63) to (62);
		\draw (64.center) to (67.center);
		\draw (66) to (63);
		\draw (69.center) to (70.center);
		\draw (72) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.5, -0.0) {};
		\node [style={{H box}}] (1)  at (0.0, -0.0) {};
		\node [style=gn] (2)  at (0.5, 0.5) {};
		\node [style=gn] (3)  at (0.5, -0.5) {$\pi$};
		\node [style=none] (4)  at (0.5, -1.0) {};
		\node [style=none] (5)  at (0.5, 1.0) {};
		\node [style=rn] (7)  at (-0.5, -0.25) {};
		\node [style=gn] (8)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (1) to (2);
		\draw [bend left=45, looseness=1.00] (3) to (1);
		\draw (5.center) to (4.center);
		\draw (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.125, 1.5) {};
		\node [style=rn] (13)  at (0.125, 0.5) {};
		\node [style=gn] (14)  at (0.125, 1.0) {};
		\node [style=gn] (15)  at (-0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (16)  at (0.125, -0.5) {$\frac{\pi}{2}$};
		\node [style=none] (17)  at (0.125, -1.5) {};
		\node [style=gn] (18)  at (0.125, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (0.625, 1.0) {};
		\node [style=gn] (20)  at (0.125, -1.0) {$\pi$};
		\node [style={{H box}}] (21)  at (-0.875, -0.0) {};
		\node [style=rn] (22)  at (-1.125, 0.75) {};
		\node [style=gn] (23)  at (-1.125, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (34)  at (1.125, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (35)  at (1.125, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (17.center);
		\draw (14) to (19);
		\draw [in=90, out=180, looseness=1.25] (14) to (21);
		\draw (15) to (13);
		\draw [style=none] (19) to (35);
		\draw [in=-90, out=180, looseness=1.00] (20) to (21);
		\draw (22) to (23);
		\draw [style=none] (34) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (24)  at (-0.25, 0.375) {};
		\node [style=none] (25)  at (-0.25, 1.375) {};
		\node [style=gn] (26)  at (-0.75, 0.375) {$\frac{\pi}{4}$};
		\node [style=rn] (27)  at (0.25, 0.875) {};
		\node [style=rn] (28)  at (-0.25, -0.625) {$\frac{\pi}{2}$};
		\node [style=none] (29)  at (-0.25, -1.375) {};
		\node [style=gn] (31)  at (-0.25, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn] (32)  at (-0.25, 0.875) {};
		\node [style=gn, inner sep=-0.5pt] (36)  at (0.75, 1.375) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.75, 0.375) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (29.center);
		\draw (26) to (24);
		\draw (32) to (27);
		\draw [style=none] (36) to (27);
		\draw [style=none] (37) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.0, 0.75) {};
		\node [style=ug] (10)  at (0.0, -0.0) {};
		\node [style=none] (11)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (7)  at (0.0, 0.375) {$\frac{-\pi}{4}$};
		\node [style=rn] (8)  at (0.0, -0.375) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn, inner sep=-0.5pt] (9)  at (0.0, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (10)  at (0.0, -0.5) {$\frac{\pi}{4}$};
		\node [style={{H box}}] (11)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.375) {$\frac{\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (13)  at (0.0, 0.375) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=none] (4)  at (0.25, 0.25) {};
		\node [style=none] (5)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (2.center) to (4.center);
		\draw [style=dashed] (3.center) to (2.center);
		\draw [style=dashed] (4.center) to (5.center);
		\draw [style=dashed] (5.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-0/control-2-alpha-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, -0.625) {};
		\node [style=none] (1)  at (0.25, -0.625) {};
		\node [style=none] (2)  at (0.25, 0.625) {};
		\node [style=rn] (3)  at (-0.75, 0.375) {};
		\node [style=gn] (17)  at (0.25, -0.125) {$\alpha$};
		\node [style=gn] (18)  at (0.75, 0.125) {-$\alpha$};
		\node [style=gn] (19)  at (-0.75, -0.125) {$\alpha$};
		\node [style=gn] (20)  at (-0.25, 0.375) {$\alpha$};
		\node [style=rn] (21)  at (-0.25, -0.125) {$\pi$};
		\node [style=rn] (22)  at (0.75, -0.375) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3) to (0.center);
		\draw [style=none] (18) to (22);
		\draw [style=none] (19) to (17);
		\draw [style=none] (20) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-0/control-2-alpha-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.0, 0.375) {-$\alpha$};
		\node [style=none] (6)  at (0.5, -0.625) {};
		\node [style=none] (7)  at (0.5, 0.625) {};
		\node [style=rn] (8)  at (0.0, -0.125) {};
		\node [style=gn] (9)  at (0.5, -0.125) {$\alpha$};
		\node [style=rn] (10)  at (-0.5, -0.125) {};
		\node [style=none] (11)  at (-0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (8);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (8) to (9);
		\draw [style=none] (10) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-0/control-2-alpha-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (12)  at (-0.25, -0.0) {};
		\node [style=none] (13)  at (-0.25, -0.5) {};
		\node [style=none] (15)  at (0.25, 0.5) {};
		\node [style=none] (16)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (12) to (13.center);
		\draw [style=none] (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-1/control-2-alpha-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, -0.625) {};
		\node [style=none] (1)  at (0.25, -0.625) {};
		\node [style=none] (2)  at (0.25, 0.625) {};
		\node [style=rn] (3)  at (-0.75, 0.375) {$\pi$};
		\node [style=gn] (30)  at (0.25, -0.125) {$\alpha$};
		\node [style=gn] (31)  at (0.75, 0.125) {-$\alpha$};
		\node [style=gn] (32)  at (-0.75, -0.125) {$\alpha$};
		\node [style=gn] (33)  at (-0.25, 0.375) {$\alpha$};
		\node [style=rn] (34)  at (-0.25, -0.125) {$\pi$};
		\node [style=rn] (35)  at (0.75, -0.375) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3) to (0.center);
		\draw [style=none] (31) to (35);
		\draw [style=none] (32) to (30);
		\draw [style=none] (33) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-1/control-2-alpha-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.75, 0.125) {-$\alpha$};
		\node [style=rn] (18)  at (-0.25, 0.125) {};
		\node [style=gn] (19)  at (0.25, 0.125) {$\alpha$};
		\node [style=none] (21)  at (-0.75, -0.625) {};
		\node [style=gn] (22)  at (-0.25, 0.625) {$\alpha$};
		\node [style=rn] (23)  at (-0.75, 0.625) {};
		\node [style=none] (24)  at (0.25, -0.625) {};
		\node [style=none] (25)  at (0.25, 0.625) {};
		\node [style=rn] (26)  at (-0.75, -0.375) {$\pi$};
		\node [style=gn] (28)  at (0.75, 0.375) {};
		\node [style=rn] (29)  at (0.75, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (19);
		\draw [style=none] (22) to (18);
		\draw [style=none] (23) to (21.center);
		\draw [style=none] (25.center) to (24.center);
		\draw [style=none] (28) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-1/control-2-alpha-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.0, 0.375) {$\alpha$};
		\node [style=none] (6)  at (0.5, -0.625) {};
		\node [style=none] (7)  at (0.5, 0.625) {};
		\node [style=rn] (8)  at (0.0, -0.125) {};
		\node [style=gn] (9)  at (0.5, -0.125) {$\alpha$};
		\node [style=rn] (10)  at (-0.5, -0.125) {$\pi$};
		\node [style=none] (11)  at (-0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (8);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (8) to (9);
		\draw [style=none] (10) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-alpha-1/control-2-alpha-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (12)  at (-0.25, -0.0) {$\pi$};
		\node [style=none] (13)  at (-0.25, -0.5) {};
		\node [style=none] (15)  at (0.25, 0.5) {};
		\node [style=none] (16)  at (0.25, -0.5) {};
		\node [style=gn] (27)  at (0.25, -0.0) {$2\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (12) to (13.center);
		\draw [style=none] (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta-2/control-X-alpha-anti-control-Z-beta-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 1.875) {};
		\node [style=none] (1)  at (-0.75, -1.875) {};
		\node [style=none] (2)  at (0.25, -1.875) {};
		\node [style=none] (3)  at (0.25, 1.875) {};
		\node [style=gn] (4)  at (-0.25, -0.625) {$\beta$};
		\node [style=gn] (5)  at (-0.75, -1.125) {$\beta$};
		\node [style=gn] (6)  at (0.25, -1.125) {$\beta$};
		\node [style=rn] (7)  at (-0.25, -1.125) {$\pi$};
		\node [style=rn] (9)  at (-0.75, -1.625) {$\pi$};
		\node [style=rn] (10)  at (-0.75, -0.625) {$\pi$};
		\node [style=rn] (11)  at (0.75, -1.375) {$\pi$};
		\node [style=gn] (12)  at (0.75, -0.875) {-$\beta$};
		\node [style=rn, inner sep=-0.5pt] (13)  at (0.25, -0.125) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (14)  at (0.25, -0.625) {$\frac{-\pi}{2}$};
		\node [style=gn] (15)  at (0.25, 0.375) {$\alpha$};
		\node [style=gn] (16)  at (-0.75, 0.375) {$\alpha$};
		\node [style=rn] (17)  at (0.75, 0.125) {$\pi$};
		\node [style=gn] (18)  at (0.25, 1.375) {$\frac{\pi}{2}$};
		\node [style=rn] (19)  at (0.25, 0.875) {$\frac{\pi}{2}$};
		\node [style=gn] (20)  at (-0.25, 0.875) {$\alpha$};
		\node [style=rn] (21)  at (-0.25, 0.375) {$\pi$};
		\node [style=gn] (22)  at (0.75, 0.625) {-$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
		\draw [style=none] (3.center) to (2.center);
		\draw [style=none] (4) to (7);
		\draw [style=none] (5) to (6);
		\draw [style=none] (12) to (11);
		\draw [style=none] (16) to (15);
		\draw [style=none] (20) to (21);
		\draw [style=none] (22) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta-2/control-X-alpha-anti-control-Z-beta-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (-1.125, -0.25) {$\beta$-$\alpha$};
		\node [style=gn] (24)  at (0.125, 0.25) {$\alpha$};
		\node [style=none] (25)  at (0.125, 1.75) {};
		\node [style=none] (26)  at (-1.125, -1.75) {};
		\node [style=gn] (27)  at (0.625, -1.0) {-$\beta$};
		\node [style=gn] (28)  at (-0.375, -1.25) {$\beta$};
		\node [style=rn] (29)  at (-1.125, 0.75) {$\pi$};
		\node [style=rn] (30)  at (0.625, -1.5) {$\pi$};
		\node [style=none] (31)  at (-1.125, 1.75) {};
		\node [style=gn] (32)  at (0.125, -0.75) {$\beta$};
		\node [style=gn] (33)  at (0.125, 1.25) {$\frac{\pi}{2}$};
		\node [style=rn] (34)  at (-0.375, 0.25) {};
		\node [style=rn, inner sep=-0.5pt] (35)  at (0.125, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (36)  at (-0.375, -0.75) {$\pi$};
		\node [style=none] (37)  at (0.125, -1.75) {};
		\node [style=gn, inner sep=-0.5pt] (38)  at (0.125, -1.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (39)  at (-1.125, -1.25) {$\pi$};
		\node [style=rn] (40)  at (0.125, 0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (41)  at (-0.375, 0.75) {$\alpha$};
		\node [style=rn] (42)  at (0.625, 1.0) {};
		\node [style=gn] (43)  at (0.625, 1.5) {};
		\node [style=rn] (44)  at (0.625, -0.25) {};
		\node [style=gn] (45)  at (0.625, 0.25) {};
		\node [style=gn] (46)  at (-0.625, -0.25) {};
		\node [style=rn] (47)  at (1.125, 0.0) {};
		\node [style=gn] (48)  at (1.125, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23) to (46);
		\draw [style=none] (25.center) to (37.center);
		\draw [style=none] (27) to (30);
		\draw [style=none] (28) to (36);
		\draw [style=none] (31.center) to (26.center);
		\draw [style=none] (34) to (24);
		\draw [style=none] (36) to (32);
		\draw [style=none] (41) to (34);
		\draw [style=none] (43) to (42);
		\draw [style=none] (45) to (44);
		\draw [style=none] (45) to (35);
		\draw [style=none] (45) to (40);
		\draw [style=none] (46) to (34);
		\draw [style=none] (46) to (36);
		\draw [style=none] (48) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta-2/control-X-alpha-anti-control-Z-beta-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (49)  at (0.125, -0.25) {$\alpha$};
		\node [style=none] (50)  at (-1.125, 1.75) {};
		\node [style=gn, inner sep=-0.5pt] (51)  at (0.125, -1.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (52)  at (0.625, -1.5) {};
		\node [style=none] (53)  at (-1.125, -1.75) {};
		\node [style=rn] (54)  at (-1.125, -0.25) {$\pi$};
		\node [style=none] (55)  at (0.125, 1.75) {};
		\node [style=gn] (56)  at (0.625, 1.5) {-$\beta$};
		\node [style=rn] (57)  at (-1.125, 0.75) {$\pi$};
		\node [style=rn] (58)  at (0.125, 0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (59)  at (-0.375, -0.75) {$\alpha$};
		\node [style=gn] (60)  at (1.125, 0.5) {};
		\node [style=rn] (61)  at (0.625, 1.0) {$\pi$};
		\node [style=gn] (62)  at (0.625, -0.25) {};
		\node [style=gn] (63)  at (0.625, -1.0) {};
		\node [style=gn] (64)  at (0.125, 0.75) {$\beta$};
		\node [style=rn] (65)  at (1.125, 0.0) {};
		\node [style=gn] (66)  at (-0.625, 0.25) {};
		\node [style=gn] (67)  at (-1.125, 0.25) {$\beta$-$\alpha$};
		\node [style=rn] (68)  at (-0.375, -0.25) {};
		\node [style=none] (69)  at (0.125, -1.75) {};
		\node [style=rn] (70)  at (0.625, 0.25) {};
		\node [style=gn] (72)  at (0.125, 1.25) {$\frac{\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (73)  at (0.125, -0.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (74)  at (-0.375, 1.25) {$\beta$};
		\node [style=rn] (75)  at (-0.375, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (50.center) to (53.center);
		\draw [style=none] (55.center) to (69.center);
		\draw [style=none] (56) to (61);
		\draw [style=none] (59) to (68);
		\draw [style=none] (60) to (65);
		\draw [style=none] (62) to (70);
		\draw [style=none] (62) to (73);
		\draw [style=none] (62) to (58);
		\draw [style=none] (63) to (52);
		\draw [style=none] (66) to (68);
		\draw [style=none] (66) to (75);
		\draw [style=none] (67) to (66);
		\draw [style=none] (68) to (49);
		\draw [style=none] (74) to (75);
		\draw [style=none] (75) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta-2/control-X-alpha-anti-control-Z-beta-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (77)  at (-0.75, 1.125) {$\beta$};
		\node [style=gn] (78)  at (0.25, -0.375) {$\alpha$};
		\node [style=none] (79)  at (0.25, 1.875) {};
		\node [style=none] (80)  at (-0.75, -1.875) {};
		\node [style=gn] (81)  at (0.75, 1.375) {-$\beta$};
		\node [style=gn] (82)  at (-0.25, 1.625) {$\beta$};
		\node [style=rn] (83)  at (-0.75, 1.625) {$\pi$};
		\node [style=rn] (84)  at (0.75, 0.875) {$\pi$};
		\node [style=gn] (85)  at (0.25, 0.625) {$\frac{\pi}{2}$};
		\node [style=gn] (86)  at (0.25, 1.125) {$\beta$};
		\node [style=none] (87)  at (-0.75, 1.875) {};
		\node [style=rn] (88)  at (-0.25, -0.375) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (89)  at (0.25, -0.875) {$\frac{-\pi}{2}$};
		\node [style=rn] (90)  at (-0.25, 1.125) {$\pi$};
		\node [style=none] (91)  at (0.25, -1.875) {};
		\node [style=gn, inner sep=-0.5pt] (92)  at (0.25, -1.375) {$\frac{-\pi}{2}$};
		\node [style=gn] (93)  at (0.75, -0.125) {-$\alpha$};
		\node [style=rn] (94)  at (-0.75, 0.625) {$\pi$};
		\node [style=gn] (95)  at (-0.75, -0.375) {$\alpha$};
		\node [style=rn] (96)  at (0.25, 0.125) {$\frac{\pi}{2}$};
		\node [style=gn] (97)  at (-0.25, 0.125) {$\alpha$};
		\node [style=rn] (98)  at (0.75, -0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (77) to (86);
		\draw [style=none] (79.center) to (91.center);
		\draw [style=none] (81) to (84);
		\draw [style=none] (82) to (90);
		\draw [style=none] (87.center) to (80.center);
		\draw [style=none] (93) to (98);
		\draw [style=none] (95) to (78);
		\draw [style=none] (97) to (88);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta/control-X-alpha-anti-control-Z-beta_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, 0.5) {};
		\node [style=gn] (1)  at (0.25, 0.5) {$\alpha$};
		\node [style=gn] (2)  at (-0.25, 1.0) {-$\alpha$};
		\node [style=gn] (3)  at (-0.75, 0.5) {$\alpha$};
		\node [style=none] (4)  at (-0.75, 1.25) {};
		\node [style=none] (5)  at (-0.75, -1.25) {};
		\node [style=none] (6)  at (0.25, -1.25) {};
		\node [style=none] (7)  at (0.25, 1.25) {};
		\node [style={{H box}}] (8)  at (0.25, 1.0) {};
		\node [style={{H box}}] (9)  at (0.25, -0.0) {};
		\node [style=gn] (10)  at (0.75, 0.75) {};
		\node [style=rn] (11)  at (0.75, 0.25) {};
		\node [style=gn] (12)  at (-0.25, -0.0) {-$\beta$};
		\node [style=gn] (13)  at (-0.75, -0.5) {$\beta$};
		\node [style=gn] (14)  at (0.25, -0.5) {$\beta$};
		\node [style=rn] (15)  at (-0.25, -0.5) {};
		\node [style=gn] (16)  at (0.75, -0.25) {};
		\node [style=rn] (17)  at (0.75, -0.75) {};
		\node [style=rn] (19)  at (-0.75, -1.0) {$\pi$};
		\node [style=rn] (20)  at (-0.75, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (0);
		\draw [style=none] (3) to (1);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (10) to (11);
		\draw [style=none] (12) to (15);
		\draw [style=none] (13) to (14);
		\draw [style=none] (16) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta/control-X-alpha-anti-control-Z-beta_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (0.25, 1.125) {};
		\node [style=gn] (22)  at (0.25, -0.625) {$\beta$};
		\node [style=gn] (23)  at (-0.75, -0.625) {-$\beta$};
		\node [style=rn] (24)  at (-0.25, -0.625) {};
		\node [style={{H box}}] (25)  at (0.25, -0.125) {};
		\node [style=gn] (26)  at (-0.25, -0.125) {$\beta$};
		\node [style=rn] (27)  at (-0.25, 0.375) {$\pi$};
		\node [style=gn] (28)  at (0.75, -0.375) {};
		\node [style=none] (29)  at (-0.75, -1.125) {};
		\node [style=none] (30)  at (0.25, -1.125) {};
		\node [style=rn] (31)  at (0.75, -0.875) {};
		\node [style=gn] (32)  at (-0.75, 0.375) {$\alpha$};
		\node [style=gn] (33)  at (-0.25, 0.875) {$\alpha$};
		\node [style=gn] (34)  at (0.75, 0.625) {-$\alpha$};
		\node [style=rn] (35)  at (0.75, 0.125) {$\pi$};
		\node [style=none] (36)  at (-0.75, 1.125) {};
		\node [style={{H box}}] (37)  at (0.25, 0.875) {};
		\node [style=gn] (38)  at (0.25, 0.375) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (30.center);
		\draw [style=none] (23) to (22);
		\draw [style=none] (26) to (24);
		\draw [style=none] (28) to (31);
		\draw [style=none] (32) to (38);
		\draw [style=none] (33) to (27);
		\draw [style=none] (34) to (35);
		\draw [style=none] (36.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta/control-X-alpha-anti-control-Z-beta_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (0.375, 1.125) {};
		\node [style={{H box}}] (40)  at (0.375, 0.875) {};
		\node [style=none] (42)  at (-0.875, -1.125) {};
		\node [style=gn] (43)  at (0.375, 0.375) {$\alpha$};
		\node [style=rn] (44)  at (-0.125, -0.625) {};
		\node [style=gn] (45)  at (-0.875, -0.125) {$\alpha$-$\beta$};
		\node [style=rn] (46)  at (0.875, -0.875) {};
		\node [style=gn] (47)  at (-0.125, -1.125) {$\beta$};
		\node [style=none] (48)  at (-0.875, 1.125) {};
		\node [style={{H box}}] (49)  at (0.375, -0.125) {};
		\node [style=gn] (50)  at (0.375, -0.625) {$\beta$};
		\node [style=gn] (51)  at (-0.125, 0.875) {$\alpha$};
		\node [style=none] (52)  at (0.375, -1.125) {};
		\node [style=gn] (53)  at (0.875, -0.375) {};
		\node [style=rn] (54)  at (-0.125, 0.375) {$\pi$};
		\node [style=gn] (55)  at (-0.375, -0.125) {};
		\node [style=rn] (56)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (57)  at (0.875, 0.625) {-$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39.center) to (52.center);
		\draw [style=none] (44) to (50);
		\draw [style=none] (45) to (55);
		\draw [style=none] (47) to (44);
		\draw [style=none] (48.center) to (42.center);
		\draw [style=none] (51) to (54);
		\draw [style=none] (53) to (46);
		\draw [style=none] (54) to (55);
		\draw [style=none] (54) to (43);
		\draw [style=none] (55) to (44);
		\draw [style=none] (57) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta/control-X-alpha-anti-control-Z-beta_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (58)  at (-0.875, 1.125) {};
		\node [style=none] (59)  at (-0.875, -1.125) {};
		\node [style={{H box}}] (60)  at (0.375, -0.875) {};
		\node [style=gn] (61)  at (-0.375, 0.125) {};
		\node [style=rn] (63)  at (-0.125, 0.625) {};
		\node [style=gn] (64)  at (-0.125, 1.125) {$\beta$};
		\node [style=none] (65)  at (0.375, -1.125) {};
		\node [style=rn] (66)  at (0.875, 0.375) {$\pi$};
		\node [style={{H box}}] (67)  at (0.375, 0.125) {};
		\node [style=none] (68)  at (0.375, 1.125) {};
		\node [style=rn] (69)  at (0.875, -0.625) {};
		\node [style=rn] (70)  at (-0.125, -0.375) {$\pi$};
		\node [style=gn] (71)  at (0.375, -0.375) {$\alpha$};
		\node [style=gn] (72)  at (0.375, 0.625) {$\beta$};
		\node [style=gn] (73)  at (0.875, 0.875) {-$\alpha$};
		\node [style=gn] (74)  at (-0.125, -0.875) {$\alpha$};
		\node [style=gn] (75)  at (0.875, -0.125) {};
		\node [style=gn] (76)  at (-0.875, 0.125) {$\alpha$-$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (58.center) to (59.center);
		\draw [style=none] (61) to (63);
		\draw [style=none] (63) to (72);
		\draw [style=none] (64) to (63);
		\draw [style=none] (68.center) to (65.center);
		\draw [style=none] (70) to (61);
		\draw [style=none] (70) to (71);
		\draw [style=none] (73) to (66);
		\draw [style=none] (74) to (70);
		\draw [style=none] (75) to (69);
		\draw [style=none] (76) to (61);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-X-alpha-anti-control-Z-beta/control-X-alpha-anti-control-Z-beta_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (78)  at (0.25, 1.25) {};
		\node [style=gn] (79)  at (0.25, 0.5) {$\beta$};
		\node [style=gn] (80)  at (-0.75, 0.5) {$\beta$};
		\node [style=rn] (81)  at (-0.25, 0.5) {};
		\node [style={{H box}}] (82)  at (0.25, -1.0) {};
		\node [style=gn] (83)  at (-0.25, 1.0) {-$\beta$};
		\node [style=rn] (84)  at (-0.25, -0.5) {};
		\node [style=gn] (85)  at (0.75, -0.25) {};
		\node [style=none] (86)  at (-0.75, -1.25) {};
		\node [style=none] (87)  at (0.25, -1.25) {};
		\node [style=rn] (88)  at (0.75, -0.75) {};
		\node [style=rn] (89)  at (-0.75, 1.0) {$\pi$};
		\node [style=gn] (90)  at (-0.75, -0.5) {$\alpha$};
		\node [style=gn] (91)  at (-0.25, -0.0) {-$\alpha$};
		\node [style=gn] (92)  at (0.75, 0.75) {};
		\node [style=rn] (93)  at (0.75, 0.25) {};
		\node [style=none] (94)  at (-0.75, 1.25) {};
		\node [style={{H box}}] (95)  at (0.25, -0.0) {};
		\node [style=rn] (96)  at (-0.75, -0.0) {$\pi$};
		\node [style=gn] (97)  at (0.25, -0.5) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (78.center) to (87.center);
		\draw [style=none] (80) to (79);
		\draw [style=none] (83) to (81);
		\draw [style=none] (85) to (88);
		\draw [style=none] (90) to (97);
		\draw [style=none] (91) to (84);
		\draw [style=none] (92) to (93);
		\draw [style=none] (94.center) to (86.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (0)  at (0.25, 0.25) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (1)  at (-0.75, 0.25) {$\alpha$};
		\node [style=rn] (2)  at (0.25, -0.25) {};
		\node [style=rn] (3)  at (-0.75, -0.25) {$\pi$};
		\node [style=gn] (4)  at (-0.25, -0.5) {};
		\node [style=gn, minimum width=1.1 em] (5)  at (0.25, -0.75) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (6)  at (-0.75, -0.75) {$\alpha$};
		\node [style=none] (7)  at (-0.75, 1.25) {};
		\node [style=none] (8)  at (0.25, 1.25) {};
		\node [style=none] (9)  at (-0.25, -1.25) {};
		\node [style=rn] (11)  at (-0.75, 0.75) {};
		\node [style=rn] (12)  at (0.25, 0.75) {};
		\node [style={{H box}}] (13)  at (-0.25, 0.75) {};
		\node [style=rn] (14)  at (0.75, 1.0) {};
		\node [style=gn] (15)  at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (3) to (4);
		\draw (3) to (6);
		\draw (4) to (9.center);
		\draw (5) to (2);
		\draw (7.center) to (3);
		\draw (8.center) to (2);
		\draw [style=none] (12) to (11);
		\draw (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (16)  at (0.25, -1.125) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (17)  at (-0.75, -1.125) {$\alpha$};
		\node [style=none] (18)  at (-0.25, -1.625) {};
		\node [style=gn, minimum width=1.1 em] (19)  at (0.25, -0.125) {$\beta$};
		\node [style=gn] (20)  at (-0.25, -0.875) {};
		\node [style=rn] (21)  at (0.25, -0.625) {};
		\node [style=gn, minimum width=1.1 em] (22)  at (-0.75, -0.125) {$\alpha$};
		\node [style=rn] (23)  at (-0.75, -0.625) {$\pi$};
		\node [style=gn] (24)  at (0.75, 0.125) {};
		\node [style={{H box}}] (25)  at (-0.75, 0.375) {};
		\node [style={{H box}}] (26)  at (-0.25, 0.875) {};
		\node [style={{H box}}] (27)  at (0.25, 0.375) {};
		\node [style=gn] (28)  at (-0.75, 0.875) {};
		\node [style=none] (29)  at (0.25, 1.625) {};
		\node [style=none] (30)  at (-0.75, 1.625) {};
		\node [style=gn] (31)  at (0.25, 0.875) {};
		\node [style={{H box}}] (32)  at (-0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (21);
		\draw [style=none] (19) to (22);
		\draw (20) to (18.center);
		\draw (21) to (20);
		\draw (23) to (20);
		\draw (23) to (17);
		\draw [style=none] (28) to (31);
		\draw [style=none] (28) to (23);
		\draw [style=none, in=90, out=-90, looseness=1.00] (29.center) to (28);
		\draw [style=none, in=90, out=-90, looseness=1.00] (30.center) to (31);
		\draw [style=none] (31) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (-0.75, -0.625) {};
		\node [style=gn] (34)  at (0.75, 0.125) {};
		\node [style=rn] (36)  at (0.25, -0.625) {$\pi$};
		\node [style=none] (37)  at (-0.75, 1.625) {};
		\node [style={{H box}}, yshift=3.5pt] (38)  at (0.25, 0.375) {};
		\node [style=none] (39)  at (0.25, 1.625) {};
		\node [style=gn, minimum width=1.1 em] (40)  at (0.25, -0.125) {$\alpha$};
		\node [style={{H box}}] (41)  at (-0.25, 0.875) {};
		\node [style=gn, minimum width=1.1 em] (42)  at (0.25, -1.125) {$\alpha$};
		\node [style=gn, minimum width=1.1 em] (43)  at (-0.75, -1.125) {$\beta$};
		\node [style=gn] (44)  at (-0.75, 0.875) {};
		\node [style={{H box}}] (45)  at (-0.25, -0.125) {};
		\node [style=gn] (46)  at (-0.25, -0.875) {};
		\node [style=gn, minimum width=1.1 em] (47)  at (-0.75, -0.125) {$\beta$};
		\node [style=gn] (48)  at (0.25, 0.875) {};
		\node [style=none] (49)  at (-0.25, -1.625) {};
		\node [style={{H box}}, yshift=3.5pt] (50)  at (0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (46);
		\draw (36) to (46);
		\draw (36) to (42);
		\draw [style=none, in=90, out=-90, looseness=1.00] (37.center) to (48);
		\draw [style=none, in=90, out=-90, looseness=1.00] (39.center) to (44);
		\draw (43) to (33);
		\draw [style=none] (44) to (48);
		\draw [style=none] (44) to (33);
		\draw (46) to (49.center);
		\draw [style=none] (47) to (40);
		\draw [style=none] (48) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (51)  at (0.25, -0.5) {$\beta$};
		\node [style=rn] (52)  at (0.25, -0.0) {};
		\node [style={{H box}}] (53)  at (-0.25, 0.25) {};
		\node [style=gn, minimum width=1.1 em] (54)  at (-0.75, -0.5) {$\alpha$};
		\node [style=gn] (55)  at (-0.25, -0.25) {};
		\node [style=none] (56)  at (-0.75, 1.0) {};
		\node [style=none] (57)  at (-0.25, -1.0) {};
		\node [style={{H box}}] (58)  at (-0.25, 0.75) {};
		\node [style=rn] (59)  at (-0.75, -0.0) {$\pi$};
		\node [style=none] (61)  at (0.25, 1.0) {};
		\node [style=gn, minimum width=1.1 em] (62)  at (-0.75, 0.5) {$\alpha$};
		\node [style=gn] (63)  at (0.75, 0.25) {};
		\node [style=gn, minimum width=1.1 em] (64)  at (0.25, 0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (52);
		\draw (52) to (55);
		\draw [style=none] (53) to (64);
		\draw (55) to (57.center);
		\draw [style=none] (56.center) to (62);
		\draw [style=none] (58) to (62);
		\draw (59) to (55);
		\draw (59) to (54);
		\draw [style=none] (61.center) to (64);
		\draw [style=none] (62) to (59);
		\draw [style=none] (62) to (53);
		\draw [style=none] (64) to (52);
		\draw [style=none] (64) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (0.0, -1.0) {};
		\node [style=gn, minimum width=1.1 em] (66)  at (-0.5, -0.5) {$\alpha$};
		\node [style=none] (67)  at (-0.5, 1.0) {};
		\node [style=rn] (68)  at (-0.5, 0.0) {$\pi$};
		\node [style=rn] (69)  at (0.5, 0.0) {};
		\node [style=gn, minimum width=1.1 em] (70)  at (-0.5, 0.5) {$\alpha$};
		\node [style=gn] (71)  at (0.0, -0.25) {};
		\node [style=none] (72)  at (0.5, 1.0) {};
		\node [style=gn, minimum width=1.1 em] (73)  at (0.5, 0.5) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (74)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (67.center) to (70);
		\draw (68) to (71);
		\draw (68) to (66);
		\draw (69) to (71);
		\draw [style=none] (70) to (68);
		\draw (71) to (65.center);
		\draw [style=none] (72.center) to (73);
		\draw [style=none] (73) to (69);
		\draw (74) to (69);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-pi-and-anti-CNOT-commute/control-pi-and-anti-CNOT-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, 0.5) {$\pi$};
		\node [style={{H box}}] (1)  at (0.25, -0.0) {};
		\node [style=gn] (2)  at (-0.25, -0.0) {};
		\node [style=gn] (3)  at (0.75, -0.0) {};
		\node [style=gn] (4)  at (0.75, 0.5) {};
		\node [style=none] (5)  at (-0.25, 1.0) {};
		\node [style=none] (6)  at (0.75, 1.0) {};
		\node [style=none] (7)  at (-0.25, -1.0) {};
		\node [style=none] (8)  at (0.75, -1.0) {};
		\node [style=rn] (9)  at (-0.25, -0.5) {$\pi$};
		\node [style=gn] (10)  at (0.75, -0.5) {};
		\node [style=gn] (34)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4);
		\draw (3) to (2);
		\draw (5.center) to (7.center);
		\draw (6.center) to (8.center);
		\draw (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-pi-and-anti-CNOT-commute/control-pi-and-anti-CNOT-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (12)  at (0.25, -0.0) {};
		\node [style=none] (13)  at (-0.25, 1.0) {};
		\node [style=none] (14)  at (0.75, 1.0) {};
		\node [style=gn] (15)  at (-0.25, -0.0) {};
		\node [style=none] (16)  at (0.75, -1.0) {};
		\node [style=gn] (17)  at (0.75, -0.0) {$\pi$};
		\node [style=gn] (18)  at (0.75, -0.5) {};
		\node [style=gn] (19)  at (0.75, 0.5) {};
		\node [style=rn] (20)  at (-0.25, -0.5) {};
		\node [style=none] (21)  at (-0.25, -1.0) {};
		\node [style=rn] (22)  at (-0.25, 0.5) {};
		\node [style=gn] (35)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (21.center);
		\draw (14.center) to (16.center);
		\draw (17) to (15);
		\draw (20) to (18);
		\draw (22) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-pi-and-anti-CNOT-commute/control-pi-and-anti-CNOT-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (0.5, -0.5) {};
		\node [style=none] (24)  at (0.5, 1.0) {};
		\node [style=none] (26)  at (-1.0, 1.0) {};
		\node [style=gn] (27)  at (0.5, 0.5) {};
		\node [style=gn] (28)  at (-1.0, 0.5) {};
		\node [style=rn] (29)  at (-1.0, -0.5) {};
		\node [style=none] (30)  at (0.5, -1.0) {};
		\node [style={{H box}}] (31)  at (0.0, -0.0) {};
		\node [style=none] (32)  at (-1.0, -1.0) {};
		\node [style=gn] (33)  at (0.5, -0.0) {$\pi$};
		\node [style=rn] (36)  at (-0.5, -0.0) {};
		\node [style=gn] (37)  at (1.0, -0.25) {};
		\node [style=gn] (38)  at (1.0, 0.25) {};
		\node [style=rn] (39)  at (1.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (30.center);
		\draw (26.center) to (32.center);
		\draw (27) to (36);
		\draw [bend right=45, looseness=1.25] (27) to (29);
		\draw (28) to (36);
		\draw (29) to (23);
		\draw (36) to (33);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-pi-and-anti-CNOT-commute/control-pi-and-anti-CNOT-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (40)  at (-0.25, -0.0) {};
		\node [style=none] (41)  at (0.25, -1.0) {};
		\node [style=none] (42)  at (0.25, 1.0) {};
		\node [style=gn] (43)  at (0.25, -0.5) {};
		\node [style=gn] (44)  at (0.75, 0.5) {};
		\node [style=none] (45)  at (-0.75, -1.0) {};
		\node [style=rn] (46)  at (-0.75, -0.5) {};
		\node [style=gn] (47)  at (0.75, -0.75) {};
		\node [style=gn] (49)  at (-0.75, -0.0) {};
		\node [style=gn] (50)  at (0.25, -0.0) {$\pi$};
		\node [style=rn] (51)  at (0.75, 1.0) {};
		\node [style=none] (52)  at (-0.75, 1.0) {};
		\node [style={{H box}}] (53)  at (0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42.center) to (41.center);
		\draw [bend right, looseness=1.00] (46) to (43);
		\draw [bend left, looseness=1.00] (46) to (43);
		\draw (49) to (50);
		\draw [bend right=45, looseness=1.25] (50) to (53);
		\draw (51) to (44);
		\draw (52.center) to (45.center);
		\draw [bend right=45, looseness=1.25] (53) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-pi-and-anti-CNOT-commute/control-pi-and-anti-CNOT-commute_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (54)  at (-0.5, 1.0) {};
		\node [style=none] (55)  at (0.5, -1.0) {};
		\node [style=none] (56)  at (0.5, 1.0) {};
		\node [style=gn] (57)  at (-0.5, -0.0) {};
		\node [style=none] (58)  at (-0.5, -1.0) {};
		\node [style={{H box}}] (59)  at (0.0, -0.0) {};
		\node [style=gn] (60)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (54.center) to (58.center);
		\draw (56.center) to (55.center);
		\draw (57) to (60);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (9)  at (-0.375, 0.5) {$\frac{-\pi}{2}$};
		\node [style=rn] (10)  at (-0.375, -0.0) {};
		\node [style=none] (11)  at (-0.375, 1.0) {};
		\node [style=gn] (12)  at (0.375, 0.5) {$\frac{\pi}{2}$};
		\node [style=none] (13)  at (-0.375, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (24)  at (-0.375, -0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10);
		\draw (10) to (12);
		\draw [style=none] (10) to (13.center);
		\draw (11.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (-0.375, -1.0) {$\frac{\pi}{2}$};
		\node [style=none] (16)  at (-0.375, 1.5) {};
		\node [style=none] (17)  at (-0.375, -1.5) {};
		\node [style=rn] (18)  at (-0.375, -0.0) {};
		\node [style=gn] (19)  at (-0.375, 1.0) {$\frac{\pi}{2}$};
		\node [style=gn] (20)  at (-0.375, -0.5) {$\pi$};
		\node [style=gn] (21)  at (-0.375, 0.5) {$\pi$};
		\node [style=gn] (22)  at (0.125, -0.0) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (25)  at (0.375, 0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (17.center);
		\draw (22) to (18);
		\draw [style=none] (25) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (1)  at (-0.375, -0.0) {};
		\node [style=gn] (2)  at (-0.375, 0.55) {$\frac{\pi}{2}$};
		\node [style=none] (3)  at (-0.375, 1.0) {};
		\node [style=none] (4)  at (-0.375, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (26)  at (0.375, 0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4.center);
		\draw (1) to (0);
		\draw (2) to (1);
		\draw (3.center) to (2);
		\draw [style=none] (26) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, 1.0) {};
		\node [style=none] (6)  at (0.0, -1.0) {};
		\node [style={{H box}}] (8)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H box] (0)  at (0.0, -0.0) {};
		\node [style={{none}}] (1)  at (0.0, 0.75) {};
		\node [style={{none}}] (2)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (-0.25, -0.0) {};
		\node [style={{none}}] (14)  at (-0.25, 1.0) {};
		\node [style=gn] (15)  at (-0.25, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (16)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style={{none}}] (17)  at (-0.25, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (18)  at (0.25, 0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (17);
		\draw (18) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.125, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (0.125, 1.0) {$\pi$};
		\node [style=rn] (11)  at (0.625, 0.5) {};
		\node [style=gn] (12)  at (0.625, 1.0) {};
		\node [style=gn] (20)  at (-0.625, 0.5) {$\frac{\pi}{2}$};
		\node [style={{none}}] (21)  at (-0.625, 1.0) {};
		\node [style=rn] (22)  at (-0.625, -0.0) {};
		\node [style={{none}}] (23)  at (-0.625, -1.0) {};
		\node [style=gn] (24)  at (-0.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (25)  at (0.375, -0.0) {$\frac{-\pi}{2}$};
		\node [style=H box] (26)  at (-0.125, -0.0) {};
		\node [style=gn] (27)  at (0.625, -0.5) {};
		\node [style=gn, inner sep=-0.5pt] (28)  at (0.125, -1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (29)  at (0.125, -0.5) {$\pi$};
		\node [style=rn] (30)  at (0.625, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (9);
		\draw [bend right=45, looseness=1.00] (11) to (12);
		\draw [bend right=45, looseness=1.00] (12) to (11);
		\draw (12) to (11);
		\draw (21) to (23);
		\draw (25) to (22);
		\draw [bend right=45, looseness=1.00] (27) to (30);
		\draw (27) to (30);
		\draw (29) to (28);
		\draw [bend right=45, looseness=1.00] (30) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (32)  at (-0.625, -0.0) {};
		\node [style=gn] (33)  at (0.625, -0.5) {};
		\node [style=rn] (34)  at (0.625, -1.0) {};
		\node [style=gn] (35)  at (-0.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (36)  at (0.125, -0.5) {$\pi$};
		\node [style=gn] (37)  at (-0.625, 0.5) {$\frac{\pi}{2}$};
		\node [style=H box] (38)  at (-0.125, -0.0) {};
		\node [style={{none}}] (39)  at (-0.625, 1.0) {};
		\node [style={{none}}] (40)  at (-0.625, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (0.125, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (42)  at (0.375, -0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (33) to (34);
		\draw (33) to (34);
		\draw [bend right=45, looseness=1.00] (34) to (33);
		\draw (36) to (41);
		\draw (39) to (40);
		\draw (42) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{none}}] (4)  at (-0.5, -1.0) {};
		\node [style={{none}}] (5)  at (-0.5, 1.0) {};
		\node [style=gn] (6)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (7)  at (-0.5, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (-0.5, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn] (44)  at (0.5, 0.25) {};
		\node [style=rn] (45)  at (0.5, -0.25) {};
		\node [style=rn] (46)  at (0.0, 0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (47)  at (0.0, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4);
		\draw [bend right=45, looseness=1.00] (44) to (45);
		\draw (44) to (45);
		\draw [bend right=45, looseness=1.00] (45) to (44);
		\draw (46) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.0, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.25, 0.375) {$\pi$};
		\node [style=gn] (6)  at (0.25, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn] (7)  at (-0.25, -0.375) {$\frac{\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (8)  at (-0.25, 0.375) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (6);
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.25, 0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (11)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (12)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style={{H box}}] (14)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (13);
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.125, -0.5) {$\frac{3\pi}{4}$};
		\node [style=gn] (17)  at (0.125, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (18)  at (-0.625, -0.312) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (-0.625, 0.25) {$\pi$};
		\node [style=rn] (20)  at (0.125, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (35)  at (0.625, -0.0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (16);
		\draw (19) to (18);
		\draw [style=none] (35) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (22)  at (-0.625, 0.25) {$\pi$};
		\node [style=gn] (23)  at (0.125, -0.5) {$\frac{3\pi}{4}$};
		\node [style=rn] (24)  at (0.125, -0.0) {$\pi$};
		\node [style=gn] (25)  at (-0.625, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (36)  at (0.625, -0.0) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.125, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (25);
		\draw [style=none] (36) to (24);
		\draw [style=none] (37) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (-0.25, 0.25) {};
		\node [style=rn] (4)  at (-0.25, -0.25) {};
		\node [style=rn] (26)  at (-0.75, -0.0) {$\pi$};
		\node [style=gn] (27)  at (-0.75, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (28)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (29)  at (0.25, -0.0) {$\pi$};
		\node [style=rn] (31)  at (0.75, -0.25) {};
		\node [style=gn] (32)  at (0.75, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (38)  at (-0.75, -0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (3) to (4);
		\draw [bend left=45, looseness=1.00] (3) to (4);
		\draw (4) to (3);
		\draw [style=none] (26) to (38);
		\draw (29) to (28);
		\draw (31) to (32);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (31);
		\draw [bend left=45, looseness=1.00] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (0.0, 0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_4-double-interpretation/gn-pi_4-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-2.375, 1.875) {$\pi$};
		\node [style=none] (1)  at (-2.375, 2.375) {};
		\node [style=gn] (2)  at (-2.375, -1.875) {$\pi$};
		\node [style=none] (3)  at (2.375, 2.375) {};
		\node [style=none] (4)  at (-2.375, -2.375) {};
		\node [style=none] (5)  at (2.125, -2.375) {};
		\node [style=none] (6)  at (-1.625, -2.375) {};
		\node [style=gn] (7)  at (1.125, -1.875) {$\pi$};
		\node [style=gn] (8)  at (0.125, -1.875) {$\pi$};
		\node [style={{H box}}] (9)  at (0.625, -1.875) {};
		\node [style=ug, rotate=-90] (10)  at (0.875, 0.125) {};
		\node [style=gn] (11)  at (0.375, 0.125) {};
		\node [style=gn] (12)  at (1.375, 0.125) {};
		\node [style=rn] (13)  at (0.875, 0.625) {};
		\node [style=gn] (14)  at (0.875, 1.125) {};
		\node [style=rn] (15)  at (0.875, -0.875) {};
		\node [style=gn] (16)  at (0.875, -1.375) {$\pi$};
		\node [style=gn] (17)  at (1.375, -0.375) {};
		\node [style=gn] (18)  at (0.375, -0.375) {};
		\node [style=ug, rotate=90] (19)  at (0.875, -0.375) {};
		\node [style=gn] (20)  at (1.875, -0.125) {$\pi$};
		\node [style={{H box}}] (21)  at (-0.375, 1.875) {};
		\node [style=gn] (22)  at (0.125, 1.875) {$\pi$};
		\node [style=gn] (23)  at (-0.875, 1.875) {$\pi$};
		\node [style=gn] (24)  at (2.375, -1.375) {};
		\node [style=gn] (25)  at (1.375, -1.375) {};
		\node [style={{H box}}] (26)  at (1.875, -1.375) {};
		\node [style={{H box}}] (27)  at (2.375, 1.875) {};
		\node [style=gn] (28)  at (2.375, 1.375) {$\pi$};
		\node [style=gn] (29)  at (-1.625, 0.625) {$\pi$};
		\node [style=none] (30)  at (-1.625, 2.375) {};
		\node [style={{H box}}] (31)  at (-1.625, 1.125) {};
		\node [style={{H box}}] (32)  at (-1.375, -0.375) {};
		\node [style=gn] (33)  at (-0.875, -0.375) {};
		\node [style=gn] (34)  at (-1.875, -0.375) {};
		\node [style={{H box}}] (35)  at (-1.625, -0.125) {};
		\node [style={{H box}}] (36)  at (-1.125, -0.125) {};
		\node [style=gn] (37)  at (-1.375, 0.125) {};
		\node [style=gn] (38)  at (-2.125, 0.125) {$\pi$};
		\node [style=gn] (39)  at (-0.625, -1.375) {$\pi$};
		\node [style=gn] (40)  at (-0.875, 0.875) {$\pi$};
		\node [style=gn] (41)  at (-0.375, -0.375) {$\pi$};
		\node [style=gn] (42)  at (0.125, -0.875) {$\pi$};
		\node [style=gn] (43)  at (0.125, 0.625) {$\pi$};
		\node [style=gn] (44)  at (-0.375, 0.125) {};
		\node [style={{H box}}] (45)  at (-0.125, 0.375) {};
		\node [style={{H box}}] (46)  at (-0.125, -0.625) {};
		\node [style=gn] (47)  at (1.125, 2.125) {};
		\node [style=gn] (48)  at (1.625, 2.125) {};
		\node [style=gn] (49)  at (0.625, 2.125) {};
		\node [style=gn] (50)  at (1.125, 1.625) {};
		\node [style=gn] (51)  at (1.625, 1.625) {};
		\node [style=gn] (52)  at (0.625, 1.625) {};
		\node [style=gn] (75)  at (-1.625, 1.625) {$\pi$};
		\node [style=none, xshift=-4pt, anchor=west] (76)  at (1.875, 0.875) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)$};
		\node [style=gn] (77)  at (1.625, 0.625) {};
		\node [style=none] (78)  at (1.875, 1.375) {\scriptsize $\otimes 6$};
		\node [style=rn] (79)  at (1.625, 1.125) {};
		\node [style=none, xshift=4pt, anchor=east] (80)  at (1.375, 0.875) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (23);
		\draw (1.center) to (4.center);
		\draw (2) to (8);
		\draw (3.center) to (28);
		\draw (8) to (7);
		\draw (11) to (12);
		\draw (12) to (20);
		\draw (13) to (11);
		\draw (13) to (12);
		\draw (14) to (13);
		\draw (15) to (18);
		\draw (15) to (17);
		\draw (16) to (15);
		\draw (20) to (17);
		\draw (20) to (24);
		\draw (22) to (23);
		\draw (22) to (42);
		\draw [in=90, out=-90, looseness=1.25] (24) to (5.center);
		\draw (25) to (24);
		\draw (25) to (7);
		\draw [in=30, out=-90, looseness=1.00] (28) to (25);
		\draw (29) to (34);
		\draw (30.center) to (29);
		\draw [in=90, out=-108, looseness=1.00] (33) to (6.center);
		\draw (34) to (33);
		\draw (34) to (39);
		\draw (37) to (33);
		\draw (37) to (34);
		\draw (37) to (11);
		\draw (38) to (37);
		\draw (40) to (33);
		\draw (41) to (17);
		\draw (41) to (42);
		\draw (43) to (44);
		\draw [bend right=45, looseness=1.00] (79) to (77);
		\draw [bend left=45, looseness=1.00] (79) to (77);
		\draw (79) to (77);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_4-double-interpretation/gn-pi_4-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (54)  at (0.5, 0.25) {};
		\node [style=ug, rotate=-90] (55)  at (0.5, -0.25) {};
		\node [style=rn] (56)  at (-0.0, 0.25) {$\pi$};
		\node [style=gn] (57)  at (-0.0, -0.25) {};
		\node [style=gn] (58)  at (1.0, -0.0) {};
		\node [style=rn] (59)  at (1.0, 0.75) {};
		\node [style=rn] (60)  at (-0.5, -0.25) {};
		\node [style=gn] (61)  at (-0.5, -0.75) {};
		\node [style={{H box}}] (62)  at (-0.25, -0.5) {};
		\node [style=gn] (63)  at (-1.0, 0.75) {};
		\node [style=none] (64)  at (-1.0, 1.25) {};
		\node [style=none] (65)  at (1.0, 1.25) {};
		\node [style=none] (66)  at (1.0, -1.25) {};
		\node [style=none] (67)  at (-0.5, -1.25) {};
		\node [style=none] (68)  at (-1.0, -1.25) {};
		\node [style=none] (69)  at (-0.5, 1.25) {};
		\node [style=gn] (70)  at (-1.0, 0.25) {};
		\node [style=gn] (71)  at (0.25, -0.75) {};
		\node [style=gn] (72)  at (0.75, -0.75) {};
		\node [style=none] (73)  at (0.5, -0.25) {};
		\node [style=none] (74)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (74.center);
		\draw (57) to (56);
		\draw (57) to (61);
		\draw (59) to (63);
		\draw (60) to (57);
		\draw (64.center) to (68.center);
		\draw (65.center) to (66.center);
		\draw (69.center) to (67.center);
		\draw (70) to (56);
		\draw (73.center) to (57);
		\draw [in=-135, out=0, looseness=1.25] (73.center) to (58);
		\draw [in=135, out=0, looseness=1.25] (74.center) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gnupdown.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.4999999) {};
		\node [style=gn] (1) at (0, -0) {$\alpha$};
		\node [style=none] (2) at (0, -0.4999999) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (0.0, 0.375) {$\frac{\pi}{2}$};
		\node [style=none] (5)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, -0.375) {};
		\node [style=rn] (8)  at (0.0, 0.375) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (9)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.25, -0.75) {};
		\node [style=rn] (12)  at (-0.25, 0.75) {};
		\node [style=rn, inner sep=-0.5pt] (13)  at (-0.25, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (14)  at (0.25, 0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (15)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (10.center);
		\draw (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (-0.375, 0.5) {$\frac{\pi}{2}$};
		\node [style=none] (17)  at (-0.375, -0.75) {};
		\node [style=gn] (19)  at (0.375, 0.75) {};
		\node [style=rn] (20)  at (0.375, 0.25) {};
		\node [style=rn, inner sep=-0.5pt] (22)  at (-0.375, -0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (19) to (20);
		\draw [bend left=45, looseness=1.00] (19) to (20);
		\draw (20) to (19);
		\draw [style=none] (22) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.625, -0.0) {};
		\node [style=gn] (1)  at (0.125, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.625, 0.5) {};
		\node [style=rn, inner sep=-0.5pt] (23)  at (-0.625, -0.0) {$\frac{-\pi}{2}$};
		\node [style=none] (24)  at (-0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (2) to (1);
		\draw [style=none, bend right=45, looseness=1.00] (3) to (0);
		\draw [bend left=45, looseness=1.00] (3) to (0);
		\draw [style=none] (23) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-loop/h-loop_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width={1.1 em}] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=none] (1)  at (0.0, 0.75) {};
		\node [style=none] (2)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-loop/h-loop_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (-0.5, -0.0) {};
		\node [style=none] (5)  at (-0.5, -0.75) {};
		\node [style=none] (6)  at (-0.5, 0.75) {};
		\node [style={{H box}}] (7)  at (0.0, -0.0) {};
		\node [style=gn] (8)  at (0.5, 0.25) {};
		\node [style=rn] (9)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (4) to (7);
		\draw (6.center) to (5.center);
		\draw [bend left=90, looseness=1.75] (7) to (4);
		\draw (8) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.875, 0.5) {};
		\node [style=gn] (1)  at (-1.125, 0.5) {};
		\node [style=gn] (2)  at (-1.125, -0.0) {$\pi$};
		\node [style=gn] (3)  at (-1.125, 1.25) {$\pi$};
		\node [style=gn] (4)  at (-1.875, -0.0) {$\pi$};
		\node [style=gn] (5)  at (-1.875, 1.25) {$\pi$};
		\node [style=none] (6)  at (-1.125, -2.0) {};
		\node [style=none] (7)  at (-1.125, 2.0) {};
		\node [style=gn] (8)  at (-0.625, 1.25) {};
		\node [style=gn] (9)  at (0.125, 1.25) {};
		\node [style=gn] (10)  at (0.125, 0.75) {};
		\node [style=gn] (11)  at (0.875, 0.75) {};
		\node [style=none] (12)  at (0.125, 2.0) {};
		\node [style=none] (13)  at (0.875, 2.0) {};
		\node [style=none] (14)  at (0.125, -2.0) {};
		\node [style=none] (15)  at (0.875, -2.0) {};
		\node [style=gn] (16)  at (-0.625, 1.75) {$\pi$};
		\node [style=gn] (17)  at (-0.625, 0.75) {$\pi$};
		\node [style=gn] (18)  at (0.875, -0.0) {};
		\node [style=gn] (19)  at (1.625, -0.0) {};
		\node [style=gn] (20)  at (1.625, -0.5) {$\pi$};
		\node [style=gn] (21)  at (1.625, 1.0) {$\pi$};
		\node [style=rn] (22)  at (0.125, -0.25) {$\pi$};
		\node [style=gn] (23)  at (0.875, -0.75) {};
		\node [style=gn] (24)  at (0.125, -0.75) {};
		\node [style=gn] (25)  at (0.125, -1.25) {};
		\node [style=gn] (26)  at (-0.625, -1.25) {};
		\node [style=gn] (27)  at (-0.625, -0.75) {$\pi$};
		\node [style=gn] (28)  at (-0.625, -1.75) {$\pi$};
		\node [style=gn] (29)  at (-1.875, -0.75) {};
		\node [style=gn] (30)  at (-1.375, -0.75) {};
		\node [style=gn] (31)  at (-1.625, -1.25) {};
		\node [style=rn] (67)  at (1.375, -1.25) {};
		\node [style=none, anchor=east, xshift=4pt] (68)  at (1.125, -1.5) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
		\node [style=none, anchor=west, xshift=-4pt] (69)  at (1.625, -1.5) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)$};
		\node [style=gn] (70)  at (1.375, -1.75) {};
		\node [style=none] (71)  at (1.875, -1.0) {$\vphantom{.}^{\otimes 4}$};
		\node [style={{H box}}, xshift=3.5pt] (73)  at (-1.625, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (74)  at (-0.375, 1.25) {};
		\node [style={{H box}}, xshift=3.5pt] (75)  at (0.375, 0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (76)  at (1.125, -0.0) {};
		\node [style={{H box}}, xshift=3.5pt] (77)  at (-0.375, -1.25) {};
		\node [style={{H box}}, xshift=3.5pt] (78)  at (0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (1);
		\draw (1) to (6.center);
		\draw (3) to (7.center);
		\draw (4) to (0);
		\draw (5) to (1);
		\draw (8) to (9);
		\draw (8) to (17);
		\draw (9) to (11);
		\draw (10) to (11);
		\draw (10) to (22);
		\draw (11) to (19);
		\draw [in=37, out=-90, looseness=0.50] (12.center) to (8);
		\draw [in=45, out=-90, looseness=1.00] (13.center) to (10);
		\draw (14.center) to (25);
		\draw (16) to (9);
		\draw (18) to (19);
		\draw (18) to (24);
		\draw (19) to (20);
		\draw (21) to (18);
		\draw (22) to (23);
		\draw (23) to (15.center);
		\draw (24) to (23);
		\draw (24) to (26);
		\draw (26) to (25);
		\draw (27) to (25);
		\draw (28) to (26);
		\draw [bend right=45, looseness=1.00] (67) to (70);
		\draw [bend left=45, looseness=1.00] (67) to (70);
		\draw (67) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (33)  at (-0.75, -0.0) {};
		\node [style={{H box}}] (34)  at (-0.25, -0.0) {};
		\node [style=gn] (35)  at (-0.25, -0.5) {};
		\node [style=gn] (36)  at (-0.25, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (37)  at (0.0, -0.5) {};
		\node [style={{H box}}] (38)  at (-0.25, -1.0) {};
		\node [style={{H box}}] (39)  at (-0.25, 1.0) {};
		\node [style=rn] (40)  at (0.5, -0.0) {$\pi$};
		\node [style=gn] (41)  at (0.5, 0.5) {};
		\node [style=gn] (42)  at (0.5, -0.5) {};
		\node [style=none] (43)  at (-0.75, -2.0) {};
		\node [style=none] (44)  at (-0.25, -2.0) {};
		\node [style=none] (45)  at (0.5, -2.0) {};
		\node [style=none] (46)  at (-0.75, 2.0) {};
		\node [style=none] (47)  at (0.5, 2.0) {};
		\node [style=none] (48)  at (-0.25, 2.0) {};
		\node [style=gn] (49)  at (0.75, -1.0) {};
		\node [style=gn] (65)  at (-0.25, -1.5) {$\pi$};
		\node [style=gn] (66)  at (-0.25, 1.5) {$\pi$};
		\node [style={{H box}}, xshift=3.5pt] (72)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35) to (42);
		\draw (41) to (36);
		\draw (46.center) to (43.center);
		\draw (47.center) to (45.center);
		\draw (48.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (0.375, -1.5) {};
		\node [style=rn] (51)  at (0.375, 1.0) {$\pi$};
		\node [style=none] (52)  at (0.375, 1.5) {};
		\node [style=none] (53)  at (-0.125, 1.5) {};
		\node [style=gn] (54)  at (0.375, 0.5) {};
		\node [style=rn] (55)  at (-0.125, -0.5) {$\pi$};
		\node [style=gn] (56)  at (0.625, -0.0) {};
		\node [style=none] (57)  at (-0.625, 1.5) {};
		\node [style={{H box}}] (58)  at (-0.125, -0.0) {};
		\node [style=none] (59)  at (-0.125, -1.5) {};
		\node [style={{H box}}] (61)  at (-0.625, -0.0) {};
		\node [style=none] (62)  at (-0.625, -1.5) {};
		\node [style=rn] (63)  at (-0.125, 0.5) {};
		\node [style=gn] (64)  at (0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (52.center) to (50.center);
		\draw (53.center) to (59.center);
		\draw (54) to (63);
		\draw (55) to (64);
		\draw (57.center) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-of-triangle-proof/inverse-of-triangle-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (73)  at (0.0, 0.75) {};
		\node [style=none] (74)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-black-dot-swappable-outputs-proof/lemma-black-dot-swappable-outputs-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.375, -0.0) {};
		\node [style=gn] (1)  at (0.375, -0.5) {};
		\node [style=gn] (2)  at (0.375, 0.5) {};
		\node [style=rn] (3)  at (-0.375, -0.5) {};
		\node [style=none] (4)  at (0.375, -1.0) {};
		\node [style=none] (5)  at (0.375, 1.0) {};
		\node [style=none] (6)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (2) to (3);
		\draw (3) to (6.center);
		\draw (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-black-dot-swappable-outputs-proof/lemma-black-dot-swappable-outputs-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (0.375, 0.25) {};
		\node [style=none] (9)  at (0.375, -1.25) {};
		\node [style=none] (10)  at (0.375, 1.25) {};
		\node [style=gn] (11)  at (0.375, 0.75) {};
		\node [style=none] (12)  at (-0.375, -1.25) {};
		\node [style=rn] (13)  at (0.375, -0.75) {};
		\node [style=gn] (14)  at (-0.375, -0.75) {};
		\node [style=rn] (15)  at (0.375, -0.25) {};
		\node [style=gn] (16)  at (-0.375, 1.0) {};
		\node [style=rn] (17)  at (-0.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (15);
		\draw [bend right=60, looseness=1.50] (11) to (13);
		\draw [bend right=60, looseness=1.25] (11) to (15);
		\draw (13) to (9.center);
		\draw (14) to (13);
		\draw (14) to (12.center);
		\draw (14) to (15);
		\draw (16) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-black-dot-swappable-outputs-proof/lemma-black-dot-swappable-outputs-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.375, 0.5) {};
		\node [style=rn] (19)  at (0.375, -0.5) {};
		\node [style=gn] (20)  at (-0.375, -0.5) {};
		\node [style=ug] (21)  at (-0.375, -0.0) {};
		\node [style=none] (22)  at (-0.375, -1.0) {};
		\node [style=none] (23)  at (0.375, -1.0) {};
		\node [style=none] (25)  at (-0.375, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw (19) to (23.center);
		\draw (20) to (19);
		\draw (20) to (22.center);
		\draw (25.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (-0.5, -0.5) {};
		\node [style=none] (9)  at (0.5, 1.0) {};
		\node [style=none] (10)  at (0.5, -1.0) {};
		\node [style=gn] (12)  at (-0.5, -0.0) {};
		\node [style=ug] (14)  at (0.5, -0.0) {};
		\node [style=gn] (15)  at (0.5, 0.5) {};
		\node [style=rn] (16)  at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (12);
		\draw (9.center) to (10.center);
		\draw [bend left=75, looseness=1.50] (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.5, -1.0) {};
		\node [style=rn] (1)  at (0.25, 0.75) {};
		\node [style=rn] (3)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (5)  at (-0.25, 0.75) {};
		\node [style=none] (6)  at (-0.25, 1.25) {};
		\node [style=gn] (7)  at (0.5, -0.5) {};
		\node [style=gn] (8)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (11)  at (-0.25, -1.25) {};
		\node [style=rn] (13)  at (-0.25, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (38)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (7);
		\draw [style=none] (1) to (38);
		\draw (5) to (1);
		\draw [in=180, out=165, looseness=2.25] (5) to (3);
		\draw (6.center) to (11.center);
		\draw (8) to (13);
		\draw [style=none] (37) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (18)  at (-0.25, 0.75) {};
		\node [style=rn] (19)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (20)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (21)  at (-0.25, -1.25) {};
		\node [style=none] (22)  at (-0.25, 1.25) {};
		\node [style=rn] (23)  at (0.25, 0.75) {};
		\node [style=rn] (27)  at (0.5, -0.0) {};
		\node [style=gn] (28)  at (0.5, -0.5) {};
		\node [style=gn, inner sep=-0.5pt] (39)  at (0.5, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (40)  at (0.75, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (17) to (28);
		\draw (18) to (23);
		\draw (18) to (27);
		\draw (19) to (21.center);
		\draw (19) to (28);
		\draw (22.center) to (18);
		\draw [style=none] (23) to (40);
		\draw (27) to (28);
		\draw (27) to (20);
		\draw [style=none] (39) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.25, 1.25) {};
		\node [style=gn] (30)  at (-0.25, 0.75) {};
		\node [style=rn] (31)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (32)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (33)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (34)  at (-0.25, 0.25) {};
		\node [style=rn] (35)  at (0.25, 0.75) {};
		\node [style=none] (36)  at (-0.25, -1.25) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (42)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (36.center);
		\draw (30) to (35);
		\draw (33) to (34);
		\draw [style=none] (35) to (42);
		\draw [style=none] (41) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (0.0, -1.0) {};
		\node [style=ug] (25)  at (0.0, -0.0) {};
		\node [style=none] (26)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/n-triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=uglabel] (3) at (0, 0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/new-supp-proves-big-scalar-equation/new-supp-proves-big-scalar-equation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\alpha$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\alpha$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/new-supp-proves-big-scalar-equation/new-supp-proves-big-scalar-equation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (-0.5, 0.0) {$\alpha$};
		\node [style=rn] (6)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (7)  at (0.5, 0.0) {$\beta$};
		\node [style=rn] (8)  at (0.0, -0.75) {};
		\node [style=gn] (9)  at (0.5, 1.0) {$\beta$};
		\node [style=gn] (10)  at (0.0, -0.25) {};
		\node [style=gn] (11)  at (-0.5, 1.0) {$\alpha$};
		\node [style=rn] (13)  at (0.5, -1.0) {};
		\node [style=gn] (14)  at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right, looseness=1.00] (6) to (10);
		\draw [bend left, looseness=1.00] (6) to (10);
		\draw (8) to (10);
		\draw (9) to (5);
		\draw (11) to (7);
		\draw (13) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/new-supp-proves-big-scalar-equation/new-supp-proves-big-scalar-equation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (15)  at (0.5, -0.875) {};
		\node [style=gn] (16)  at (0.0, -0.125) {};
		\node [style=gn] (17)  at (-0.25, 0.875) {$\beta$};
		\node [style=rn] (18)  at (0.0, -0.625) {};
		\node [style=gn] (20)  at (0.5, -0.375) {};
		\node [style=gn] (21)  at (0.75, 0.875) {$\alpha$};
		\node [style=rn] (22)  at (0.5, 0.375) {$\pi$};
		\node [style=gn] (23)  at (-0.75, 0.875) {$\alpha$};
		\node [style=gn] (24)  at (0.25, 0.875) {$\beta$};
		\node [style=rn] (25)  at (-0.5, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (20);
		\draw (17) to (25);
		\draw (18) to (16);
		\draw (21) to (22);
		\draw (22) to (16);
		\draw (23) to (25);
		\draw (24) to (22);
		\draw (25) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/new-supp-proves-big-scalar-equation/new-supp-proves-big-scalar-equation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (26)  at (0.25, 0.25) {$\beta$};
		\node [style=rn] (27)  at (-0.5, -0.25) {};
		\node [style=gn] (28)  at (-0.75, 0.25) {$\alpha$};
		\node [style=gn] (29)  at (0.75, 0.25) {$\alpha$};
		\node [style=rn] (30)  at (0.5, -0.25) {$\pi$};
		\node [style=gn] (32)  at (-0.25, 0.25) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (30);
		\draw (28) to (27);
		\draw (29) to (30);
		\draw (32) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/new-supp-proves-big-scalar-equation/new-supp-proves-big-scalar-equation_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (-0.625, 0.5) {$\alpha{+}\beta$};
		\node [style=rn] (35)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (36)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (37)  at (-0.625, -0.5) {$\alpha{-}\beta$};
		\node [style=gn] (38)  at (0.625, -0.25) {};
		\node [style=rn] (39)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (35);
		\draw (38) to (39);
		\draw [bend right=45, looseness=1.25] (39) to (38);
		\draw [bend left=45, looseness=1.25] (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 1.0) {};
		\node [style=none] (2)  at (0.0, -1.0) {};
		\node [style=ug] (3)  at (0.0, -0.25) {};
		\node [style=rn] (16)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.125, -1.25) {};
		\node [style=rn] (5)  at (0.875, -0.5) {$\pi$};
		\node [style=gn] (6)  at (-0.125, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (7)  at (0.875, -1.0) {$\frac{-\pi}{2}$};
		\node [style=rn] (8)  at (0.375, -0.0) {};
		\node [style=gn] (9)  at (-0.625, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (-0.625, -0.0) {};
		\node [style=rn] (11)  at (-0.125, -0.75) {$\pi$};
		\node [style=gn] (12)  at (0.625, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.375, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (14)  at (-0.875, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (15)  at (-0.125, 1.25) {};
		\node [style=rn] (17)  at (-0.125, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (7);
		\draw (6) to (8);
		\draw (6) to (10);
		\draw (8) to (12);
		\draw (8) to (13);
		\draw (9) to (11);
		\draw (10) to (9);
		\draw (11) to (13);
		\draw (11) to (4.center);
		\draw (14) to (10);
		\draw (15.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (18)  at (-0.5, 0.5) {};
		\node [style=none] (19)  at (0.0, -1.25) {};
		\node [style=gn] (20)  at (-0.75, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (21)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (22)  at (0.5, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (23)  at (0.75, -1.0) {$\frac{-\pi}{2}$};
		\node [style=none] (24)  at (0.0, 1.25) {};
		\node [style=gn] (25)  at (0.75, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (-0.75, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (28)  at (0.5, 0.5) {};
		\node [style=rn] (29)  at (0.0, 0.75) {$\pi$};
		\node [style=rn] (30)  at (-0.5, -0.0) {};
		\node [style=gn] (31)  at (0.0, -0.25) {};
		\node [style=rn] (32)  at (0.0, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (31);
		\draw (18) to (28);
		\draw (21) to (23);
		\draw (22) to (30);
		\draw (24.center) to (29);
		\draw (25) to (28);
		\draw (27) to (18);
		\draw (28) to (29);
		\draw (29) to (22);
		\draw (30) to (20);
		\draw (31) to (30);
		\draw (31) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.125, -1.25) {};
		\node [style=none] (35)  at (-0.125, 1.25) {};
		\node [style=gn] (36)  at (0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (37)  at (-0.125, -0.25) {};
		\node [style=rn] (38)  at (-0.625, 0.0) {};
		\node [style=rn] (39)  at (0.375, -0.0) {};
		\node [style=gn] (40)  at (0.625, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (41)  at (-0.625, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (42)  at (-0.875, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (43)  at (-0.125, 0.75) {$\pi$};
		\node [style=rn] (44)  at (0.875, 0.75) {$\pi$};
		\node [style=rn] (45)  at (-0.125, -0.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (46)  at (0.875, 0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35.center) to (43);
		\draw (36) to (39);
		\draw (37) to (38);
		\draw (37) to (34.center);
		\draw (38) to (42);
		\draw (39) to (37);
		\draw (40) to (39);
		\draw (41) to (38);
		\draw (43) to (41);
		\draw (43) to (36);
		\draw (44) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (0.0, 1.0) {};
		\node [style=none] (49)  at (0.0, -1.0) {};
		\node [style=rn] (50)  at (0.0, -0.25) {$\pi$};
		\node [style=ug, rotate=180] (51)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof-from-simplified/not-ug-is-symmetrical-proof-from-simplified_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96)  at (0.0, 0.75) {};
		\node [style=none] (97)  at (0.0, -0.75) {};
		\node [style=ug] (98)  at (0.0, -0.25) {};
		\node [style=rn] (99)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (96.center) to (97.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof/not-ug-is-symmetrical-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=ug] (1)  at (0.0, 0.5) {};
		\node [style=ug, rotate=180] (2)  at (0.0, -0.5) {};
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=none] (4)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof/not-ug-is-symmetrical-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (-0.25, -0.5) {$\pi$};
		\node [style=none] (7)  at (0.25, 1.25) {};
		\node [style=none] (8)  at (0.25, -1.25) {};
		\node [style=ug] (9)  at (0.25, 0.25) {};
		\node [style=ug, rotate=180] (10)  at (0.25, -0.75) {};
		\node [style=rn] (11)  at (-0.25, 0.25) {};
		\node [style=gn] (12)  at (0.25, 0.75) {$\pi$};
		\node [style=gn] (13)  at (0.25, -0.25) {};
		\node [style=gn] (14)  at (-0.25, 0.75) {};
		\node [style=rn] (15)  at (-0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (11);
		\draw (7.center) to (8.center);
		\draw (11) to (13);
		\draw (12) to (11);
		\draw (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof/not-ug-is-symmetrical-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.25, 1.5) {};
		\node [style=gn] (18)  at (-0.25, -1.5) {$\pi$};
		\node [style=ug, rotate=180] (19)  at (-0.25, -1.0) {};
		\node [style=gn] (20)  at (-0.25, -0.5) {$\pi$};
		\node [style=ug, rotate=180] (21)  at (-0.25, 0.5) {};
		\node [style=rn] (22)  at (-0.25, -0.0) {};
		\node [style=gn] (23)  at (-0.25, 1.0) {};
		\node [style=gn] (24)  at (0.25, 0.5) {};
		\node [style={{H box}}] (25)  at (0.0, 0.75) {};
		\node [style=none] (26)  at (0.25, -1.25) {};
		\node [style=gn] (27)  at (0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (18);
		\draw (23) to (24);
		\draw (24) to (22);
		\draw (24) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof/not-ug-is-symmetrical-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (28)  at (-0.25, 0.375) {};
		\node [style=rn] (29)  at (-0.25, -0.125) {$\pi$};
		\node [style=gn] (30)  at (-0.25, 0.875) {};
		\node [style=gn] (31)  at (0.25, 0.375) {};
		\node [style=none] (32)  at (0.25, -1.375) {};
		\node [style={{H box}}] (33)  at (0.0, 0.625) {};
		\node [style=none] (34)  at (-0.25, 1.375) {};
		\node [style=gn] (36)  at (-0.25, -1.125) {};
		\node [style=rn] (37)  at (-0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30) to (31);
		\draw (31) to (29);
		\draw (31) to (32.center);
		\draw (34.center) to (29);
		\draw (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof/not-ug-is-symmetrical-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (38)  at (0.25, -0.125) {};
		\node [style=none] (39)  at (-0.25, 1.375) {};
		\node [style=rn] (40)  at (0.25, 1.125) {};
		\node [style=ug] (41)  at (-0.25, -0.125) {};
		\node [style=gn] (42)  at (-0.25, 0.375) {};
		\node [style=none] (43)  at (-0.25, -1.375) {};
		\node [style=gn] (45)  at (0.25, 0.625) {};
		\node [style=rn] (46)  at (-0.25, 0.875) {$\pi$};
		\node [style=gn] (47)  at (-0.25, -0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38) to (42);
		\draw (39.center) to (43.center);
		\draw (40) to (45);
		\draw (47) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof/not-ug-is-symmetrical-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (48)  at (0.0, -0.125) {};
		\node [style=none] (49)  at (0.0, -1.375) {};
		\node [style=none] (50)  at (0.0, 1.375) {};
		\node [style=rn] (52)  at (0.0, 0.375) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (50.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/one-over-p.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=st, inner sep={0 pt}] (0) at (0, -0) {$p$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.5) {};
		\node [style=ug] (1)  at (-0.25, -0.0) {};
		\node [style=ug] (2)  at (0.25, -0.0) {};
		\node [style=none] (3)  at (0.0, 1.0) {};
		\node [style=gn] (4)  at (0.0, 0.5) {};
		\node [style=none] (5)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5.center);
		\draw [in=150, out=-90, looseness=1.00] (1) to (0);
		\draw [in=30, out=-90, looseness=1.00] (2) to (0);
		\draw (3.center) to (4);
		\draw [in=90, out=-150, looseness=1.00] (4) to (1);
		\draw [in=90, out=-30, looseness=1.00] (4) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.0, 1.5) {};
		\node [style=gn] (9)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=none] (11)  at (0.0, -1.5) {};
		\node [style=gn] (12)  at (0.0, -1.0) {};
		\node [style=gn] (13)  at (0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (14)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (15)  at (0.0, 1.0) {};
		\node [style=gn] (16)  at (0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.25, 0.5) {};
		\node [style=rn] (18)  at (-0.25, 0.5) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (28)  at (0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (29)  at (1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (30)  at (-0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (-1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (42)  at (-1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (43)  at (1.0, 1.0) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (15);
		\draw (9) to (18);
		\draw (10) to (12);
		\draw (12) to (11.center);
		\draw (14) to (12);
		\draw (15) to (18);
		\draw (15) to (17);
		\draw (15) to (28);
		\draw (17) to (14);
		\draw (17) to (13);
		\draw (18) to (10);
		\draw (28) to (29);
		\draw (28) to (43);
		\draw (30) to (15);
		\draw (30) to (42);
		\draw (41) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (-0.125, 0.25) {};
		\node [style=none] (21)  at (-0.125, -1.75) {};
		\node [style=gn] (22)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (-0.125, -1.25) {$\frac{\pi}{2}$};
		\node [style=gn] (25)  at (-0.125, -0.75) {$\frac{\pi}{4}$};
		\node [style=none] (26)  at (-0.125, 1.75) {};
		\node [style=rn] (27)  at (-0.125, -0.25) {};
		\node [style=gn] (31)  at (-0.125, 1.25) {};
		\node [style=rn] (35)  at (-0.875, -1.25) {$\frac{\pi}{2}$};
		\node [style=rn] (36)  at (1.125, -0.75) {};
		\node [style=rn] (37)  at (0.625, -0.75) {};
		\node [style=gn] (38)  at (1.125, -1.25) {};
		\node [style=gn] (39)  at (-0.875, -0.75) {$\pi$};
		\node [style=gn] (40)  at (0.625, -1.25) {};
		\node [style=gn, inner sep=-0.5pt] (44)  at (0.875, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (45)  at (0.875, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (46)  at (0.375, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (47)  at (-1.125, -0.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (48)  at (-1.125, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (49)  at (-0.625, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (50)  at (0.875, -0.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (51)  at (0.875, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (52)  at (0.375, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (27);
		\draw (20) to (49);
		\draw (22) to (27);
		\draw (25) to (21.center);
		\draw (26.center) to (20);
		\draw (27) to (25);
		\draw (31) to (46);
		\draw [bend right=45, looseness=1.00] (36) to (38);
		\draw [bend left=45, looseness=1.00] (36) to (38);
		\draw (36) to (38);
		\draw [bend right=45, looseness=1.00] (37) to (40);
		\draw [bend left=45, looseness=1.00] (37) to (40);
		\draw (37) to (40);
		\draw (39) to (35);
		\draw (46) to (45);
		\draw (46) to (44);
		\draw (49) to (48);
		\draw (49) to (47);
		\draw (52) to (51);
		\draw (52) to (50);
		\draw (52) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (6)  at (-0.5, -0.0) {};
		\node [style=none] (32)  at (-0.5, -1.25) {};
		\node [style=none] (34)  at (-0.5, 1.25) {};
		\node [style=rn] (53)  at (0.0, -0.75) {};
		\node [style=gn] (54)  at (0.0, -1.25) {};
		\node [style=rn] (55)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (56)  at (0.0, 0.75) {$\pi$};
		\node [style=rn] (57)  at (0.5, -0.75) {};
		\node [style=gn] (58)  at (0.5, -1.25) {};
		\node [style=gn] (63)  at (0.5, 0.75) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (64)  at (0.5, 0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (32.center);
		\draw [bend right=45, looseness=1.00] (53) to (54);
		\draw [bend left=45, looseness=1.00] (53) to (54);
		\draw (53) to (54);
		\draw (56) to (55);
		\draw [bend right=45, looseness=1.00] (57) to (58);
		\draw [bend left=45, looseness=1.00] (57) to (58);
		\draw (57) to (58);
		\draw (63) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (59)  at (0.0, -0.0) {};
		\node [style=none] (61)  at (0.0, -1.25) {};
		\node [style=none] (62)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (83)  at (0.5, -0.75) {};
		\node [style=gn] (84)  at (0.5, 0.25) {$\pi$};
		\node [style=none] (85)  at (-0.5, -1.25) {};
		\node [style=ug] (86)  at (-0.5, 0.0) {};
		\node [style=gn] (87)  at (0.5, -1.25) {};
		\node [style=rn] (88)  at (0.5, 1.25) {$\pi$};
		\node [style=rn] (89)  at (0.0, -0.75) {};
		\node [style=gn] (90)  at (0.0, -0.25) {};
		\node [style=rn] (92)  at (0.0, 0.25) {};
		\node [style=gn] (93)  at (0.0, -1.25) {};
		\node [style=none] (94)  at (-0.5, 1.25) {};
		\node [style=rn] (95)  at (0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (96)  at (0.5, 0.75) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (97)  at (0.0, 0.75) {$\frac{-\pi}{4}$};
		\node [style=rn] (98)  at (0.0, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (83) to (87);
		\draw [bend left=45, looseness=1.00] (83) to (87);
		\draw (83) to (87);
		\draw (84) to (95);
		\draw (88) to (96);
		\draw [bend right=45, looseness=1.00] (89) to (93);
		\draw [bend left=45, looseness=1.00] (89) to (93);
		\draw (89) to (93);
		\draw [bend right=45, looseness=1.00] (92) to (90);
		\draw [bend left=45, looseness=1.00] (92) to (90);
		\draw (92) to (90);
		\draw (94.center) to (85.center);
		\draw (98) to (97);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (99)  at (0.0, 0.0) {};
		\node [style=none] (101)  at (0.0, -1.25) {};
		\node [style=none] (102)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (102.center) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.25, 0.25) {};
		\node [style=gn] (2)  at (0.25, 0.75) {$\pi$};
		\node [style=none] (3)  at (0.25, -0.75) {};
		\node [style=rn] (4)  at (-0.25, 0.5) {};
		\node [style=gn] (5)  at (-0.25, -0.0) {};
		\node [style=gn] (6)  at (0.25, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3.center);
		\draw (4) to (5);
		\draw (4) to (5);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.25, -0.75) {$\pi$};
		\node [style=gn] (8)  at (-0.25, -0.0) {};
		\node [style=rn] (9)  at (-0.25, 0.5) {};
		\node [style=gn] (10)  at (0.25, 1.25) {$\pi$};
		\node [style=none] (11)  at (0.25, -1.25) {};
		\node [style=ug, rotate=180] (12)  at (0.25, 0.25) {};
		\node [style=rn] (13)  at (0.25, 0.75) {$\pi$};
		\node [style=rn] (14)  at (0.25, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (8);
		\draw (9) to (8);
		\draw (9) to (8);
		\draw (10) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (15)  at (0.25, -0.0) {$\pi$};
		\node [style=ug, rotate=180] (16)  at (0.25, 0.5) {};
		\node [style=none] (18)  at (0.25, -1.0) {};
		\node [style=gn] (19)  at (0.25, -0.5) {$\pi$};
		\node [style=gn] (20)  at (0.25, 1.0) {$\pi$};
		\node [style=gn] (21)  at (-0.25, 0.75) {$\pi$};
		\node [style=rn] (22)  at (-0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (18.center);
		\draw (21) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.0, -1.0) {};
		\node [style=gn] (24)  at (-0.25, 1.0) {$\pi$};
		\node [style=rn] (26)  at (-0.0, -0.0) {$\pi$};
		\node [style=gn] (27)  at (-0.0, -0.5) {$\pi$};
		\node [style=rn] (28)  at (-0.25, 0.5) {$\pi$};
		\node [style=rn] (29)  at (0.25, 1.0) {};
		\node [style=gn] (30)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (28);
		\draw (26) to (23.center);
		\draw [bend right=45, looseness=1.00] (29) to (30);
		\draw [bend left=45, looseness=1.00] (29) to (30);
		\draw (29) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (31)  at (0.0, 0.375) {$\pi$};
		\node [style=none] (32)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-upside-down-triangle-proof/pi-green-state-on-upside-down-triangle-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (0.0, -0.25) {};
		\node [style=rn] (73)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style=ug] (7)  at (0.0, 0.0) {};
		\node [style=rn] (10)  at (0.0, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (1)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (2)  at (-0.25, -1.25) {};
		\node [style=rn] (3)  at (0.25, 0.75) {};
		\node [style=gn] (5)  at (-0.25, 0.75) {};
		\node [style=rn] (6)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (-0.25, 0.25) {};
		\node [style=rn] (11)  at (-0.25, 1.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (38)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (39)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (8);
		\draw [style=none] (3) to (39);
		\draw (5) to (3);
		\draw (11) to (2.center);
		\draw [style=none] (38) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (0.375, -0.5) {};
		\node [style=rn] (14)  at (0.375, -1.0) {};
		\node [style=rn] (15)  at (0.375, 0.75) {$\pi$};
		\node [style=gn] (16)  at (-0.375, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (-0.375, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (18)  at (-0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (19)  at (-0.375, -1.25) {};
		\node [style=rn] (20)  at (-0.375, 0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (40)  at (0.375, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (41)  at (0.375, 0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (13) to (14);
		\draw [bend left=45, looseness=1.00] (13) to (14);
		\draw (14) to (13);
		\draw (16) to (19.center);
		\draw [style=none] (40) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (21)  at (-0.375, -0.625) {$\frac{\pi}{2}$};
		\node [style=gn] (22)  at (-0.375, -0.125) {};
		\node [style=rn] (23)  at (0.375, -0.875) {};
		\node [style=gn] (25)  at (0.375, -0.375) {};
		\node [style=none] (26)  at (-0.375, -1.125) {};
		\node [style=gn, inner sep=-0.5pt] (42)  at (0.125, 1.125) {$\frac{-\pi}{4}$};
		\node [style=gn] (43)  at (0.125, 0.375) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (26.center);
		\draw (23) to (25);
		\draw [style=none, bend right=45, looseness=1.00] (25) to (23);
		\draw [bend left=45, looseness=1.00] (25) to (23);
		\draw [style=none] (42) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (27)  at (0.375, 0.125) {};
		\node [style=gn] (28)  at (0.375, 0.625) {};
		\node [style=gn] (29)  at (-0.375, 0.125) {};
		\node [style=none] (31)  at (-0.375, -0.625) {};
		\node [style=gn] (32)  at (-0.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (28);
		\draw [style=none, bend right=45, looseness=1.00] (28) to (27);
		\draw [bend left=45, looseness=1.00] (28) to (27);
		\draw (29) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (0.25, 0.0) {};
		\node [style=none] (35)  at (-0.25, -0.5) {};
		\node [style=gn] (36)  at (0.25, 0.5) {};
		\node [style=gn] (37)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36);
		\draw (37) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style=ug] (7)  at (0.0, 0.0) {};
		\node [style=rn] (10)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (1)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (2)  at (-0.25, -1.25) {};
		\node [style=rn] (3)  at (0.25, 0.75) {};
		\node [style=gn] (5)  at (-0.25, 0.75) {};
		\node [style=rn] (6)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (-0.25, 0.25) {};
		\node [style=rn] (11)  at (-0.25, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (31)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (32)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (8);
		\draw [style=none] (3) to (32);
		\draw (5) to (3);
		\draw (11) to (2.center);
		\draw [style=none] (31) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (14)  at (0.0, -0.25) {$\frac{\pi}{2}$};
		\node [style=none] (15)  at (0.0, -1.25) {};
		\node [style=rn] (16)  at (0.0, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (17)  at (0.0, 0.75) {};
		\node [style=rn] (18)  at (0.0, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (33)  at (0.0, 1.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15.center);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (18);
		\draw [bend left=45, looseness=1.00] (17) to (18);
		\draw (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=none] (20)  at (-0.25, -1.25) {};
		\node [style=gn] (21)  at (-0.25, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (22)  at (-0.25, 1.25) {};
		\node [style=rn] (23)  at (-0.25, 0.75) {};
		\node [style=rn] (24)  at (0.25, 1.0) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (34)  at (0.25, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (20.center);
		\draw [style=none, bend right=45, looseness=1.00] (22) to (23);
		\draw [bend left=45, looseness=1.00] (22) to (23);
		\draw (23) to (22);
		\draw [style=none] (24) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (25)  at (-0.0, -0.125) {$\frac{\pi}{2}$};
		\node [style=none] (26)  at (-0.0, -0.625) {};
		\node [style=rn, inner sep=-0.5pt] (35)  at (0.0, 0.625) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (35) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (0.0, 0.375) {};
		\node [style=none] (29)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.625) {};
		\node [style=dot] (1)  at (0.0, 0.375) {};
		\node [style=dot] (2)  at (-0.5, -0.125) {};
		\node [style=none] (4)  at (0.5, -0.875) {};
		\node [style=none] (6)  at (0.0, 0.875) {};
		\node [style=dot] (7)  at (-0.5, -0.375) {};
		\node [style=none] (9)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-120, looseness=0.75] (1) to (2);
		\draw [in=90, out=-60, looseness=0.75] (1) to (9.center);
		\draw (2) to (7);
		\draw (6.center) to (1);
		\draw [in=-135, out=-45, loop] (7) to ();
		\draw (9.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (0.5, -0.5) {};
		\node [style=none] (12)  at (0.0, 1.0) {};
		\node [style=rn] (13)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=26.56] (14)  at (0.25, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.5) {};
		\node [style=none] (16)  at (0.5, -1.0) {};
		\node [style=rn] (17)  at (-0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (16.center);
		\draw (11) to (13);
		\draw (12.center) to (15);
		\draw (13) to (17);
		\draw [style=none] (15) to (13);
		\draw [style=none] (15) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (-0.5, -1.0) {};
		\node [style=gn] (21)  at (-0.5, -0.5) {};
		\node [style=gn] (22)  at (0.0, 0.5) {};
		\node [style=ug, rotate=-26.56] (23)  at (-0.25, -0.0) {};
		\node [style=none] (24)  at (0.0, 1.0) {};
		\node [style=rn] (25)  at (0.5, -0.5) {};
		\node [style=none] (26)  at (0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (25);
		\draw (21) to (20);
		\draw [style=none] (22) to (25);
		\draw [style=none] (22) to (21);
		\draw (24.center) to (22);
		\draw (25) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.5, 0.75) {};
		\node [style=rn] (19)  at (0.5, 0.25) {};
		\node [style=none] (27)  at (0.5, -1.0) {};
		\node [style=none] (28)  at (0.0, 1.0) {};
		\node [style=rn] (29)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=-26.56] (30)  at (-0.25, -0.0) {};
		\node [style=rn] (32)  at (0.5, -0.5) {};
		\node [style=gn] (33)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (18) to (19);
		\draw [style=none, bend right=45, looseness=1.00] (18) to (19);
		\draw (19) to (18);
		\draw (28.center) to (33);
		\draw (32) to (27.center);
		\draw [style=none] (33) to (32);
		\draw (33) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.125, -1.0) {};
		\node [style=none] (36)  at (0.125, 1.0) {};
		\node [style=gn] (37)  at (0.125, 0.5) {};
		\node [style=gn] (38)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (35.center);
		\draw (37) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=none] (5)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (0.0, 0.75) {};
		\node [style=none] (41)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.375) {};
		\node [style=dot] (1)  at (0.0, 0.125) {};
		\node [style={white dot}] (4)  at (-0.5, -0.375) {};
		\node [style={white dot}] (5)  at (0.5, -0.375) {};
		\node [style=none] (7)  at (0.5, -0.625) {};
		\node [style=none] (8)  at (-0.5, -0.625) {};
		\node [style=none] (9)  at (0.5, -0.375) {};
		\node [style=none] (11)  at (0.0, 0.625) {};
		\node [style=dot] (15)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (8.center);
		\draw [in=90, out=-120, looseness=0.75] (1) to (0.center);
		\draw [in=90, out=-60, looseness=0.75] (1) to (9.center);
		\draw (9.center) to (7.center);
		\draw (11.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.375, 1.25) {};
		\node [style=gn] (18)  at (0.375, 0.75) {};
		\node [style=rn] (19)  at (-0.375, -0.25) {};
		\node [style=gn] (20)  at (0.375, -0.25) {};
		\node [style=rn] (21)  at (-0.375, 0.5) {};
		\node [style=ug, rotate=0] (22)  at (0.375, 0.25) {};
		\node [style=gn] (23)  at (-0.375, 1.0) {};
		\node [style=gn] (24)  at (-0.375, -0.75) {$\pi$};
		\node [style=gn] (25)  at (0.375, -0.75) {$\pi$};
		\node [style=none] (26)  at (-0.375, -1.25) {};
		\node [style=none] (27)  at (0.375, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (20);
		\draw [bend right=15, looseness=1.00] (18) to (19);
		\draw (19) to (26.center);
		\draw (20) to (19);
		\draw (20) to (27.center);
		\draw (23) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (-0.375, -0.0) {};
		\node [style=gn] (29)  at (0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 1.25) {};
		\node [style=ug, rotate=0] (31)  at (0.375, -0.25) {};
		\node [style=gn] (32)  at (0.375, 0.75) {$\pi$};
		\node [style=none] (33)  at (-0.375, -1.25) {};
		\node [style=gn] (34)  at (-0.375, 0.5) {};
		\node [style=gn] (35)  at (0.375, 0.25) {};
		\node [style=none] (36)  at (0.375, -1.25) {};
		\node [style=rn] (37)  at (-0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29) to (37);
		\draw (29) to (36.center);
		\draw (30.center) to (29);
		\draw (34) to (28);
		\draw [bend right=15, looseness=1.00] (35) to (37);
		\draw (37) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white dot}] (2)  at (0.0, 0.375) {};
		\node [style=dot] (6)  at (0.0, 0.125) {};
		\node [style=none] (10)  at (0.5, -0.625) {};
		\node [style=dot] (12)  at (0.0, -0.125) {};
		\node [style=none] (13)  at (-0.5, -0.625) {};
		\node [style=none] (14)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-120, looseness=0.75] (12) to (13.center);
		\draw [in=90, out=-60, looseness=0.75] (12) to (10.center);
		\draw (14.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.0, 0.125) {};
		\node [style=dot] (3)  at (0.0, -0.125) {};
		\node [style=dot] (5)  at (0.0, -0.375) {};
		\node [style=dot] (6)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (5) to ();
		\draw [in=135, out=45, loop] (6) to ();
		\draw (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (-0.25, 0.5) {};
		\node [style=rn] (11)  at (-0.25, -0.5) {};
		\node [style=rn] (12)  at (0.25, -0.75) {};
		\node [style=gn] (13)  at (0.25, -0.25) {};
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (15)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
		\draw (12) to (13);
		\draw [bend left=45, looseness=1.00] (13) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (13) to (12);
		\draw (14) to (15);
		\draw [bend left=45, looseness=1.00] (15) to (14);
		\draw [style=none, bend right=45, looseness=1.00] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.375, 0.25) {};
		\node [style=gn] (17)  at (0.375, -0.25) {};
		\node [style=gn] (19)  at (0.375, 0.75) {};
		\node [style=rn] (20)  at (0.375, -0.75) {};
		\node [style=gn] (21)  at (-0.375, -0.25) {};
		\node [style=rn] (22)  at (-0.375, -0.75) {};
		\node [style=rn] (23)  at (-0.375, 0.25) {};
		\node [style=gn] (24)  at (-0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (19);
		\draw [bend left=45, looseness=1.00] (17) to (20);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (20);
		\draw [bend left=45, looseness=1.00] (19) to (16);
		\draw [style=none, bend right=45, looseness=1.00] (19) to (16);
		\draw (20) to (17);
		\draw (22) to (21);
		\draw (23) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -0.25) {};
		\node [style=none] (1)  at (0.25, 0.25) {};
		\node [style=none] (7)  at (-0.25, 0.25) {};
		\node [style=none] (8)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (0.center) to (8.center);
		\draw [style=dashed] (1.center) to (0.center);
		\draw [style=dashed] (7.center) to (8.center);
		\draw [style=dashed] (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.375, -0.375) {};
		\node [style=none] (3)  at (-0.375, 0.125) {};
		\node [style=none] (6)  at (0.375, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (-0.375, 0.875) {};
		\node [style=none] (12)  at (0.375, -0.875) {};
		\node [style=none] (13)  at (-0.375, -0.875) {};
		\node [style=zwcross] (54)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=0.75] (3.center) to (6.center);
		\draw (3.center) to (13.center);
		\draw (7.center) to (12.center);
		\draw [in=90, out=-90, looseness=0.75] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.75, 1.0) {};
		\node [style=none] (18)  at (0.25, 1.0) {};
		\node [style=none] (19)  at (0.25, -1.0) {};
		\node [style=none] (20)  at (-0.75, -1.0) {};
		\node [style=gn] (21)  at (-0.75, -0.0) {};
		\node [style=gn] (22)  at (0.25, -0.0) {};
		\node [style={{H box}}] (23)  at (-0.25, -0.0) {};
		\node [style=rn] (24)  at (0.25, -0.5) {$\pi$};
		\node [style=rn] (25)  at (0.75, 0.25) {};
		\node [style=gn] (26)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (17.center) to (22);
		\draw [in=90, out=-90, looseness=1.00] (18.center) to (21);
		\draw (21) to (22);
		\draw (21) to (20.center);
		\draw (22) to (19.center);
		\draw (25) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.25, -1.0) {};
		\node [style=none] (28)  at (-0.75, -1.0) {};
		\node [style=rn] (29)  at (-0.75, 0.5) {$\pi$};
		\node [style=gn] (30)  at (0.75, -0.25) {};
		\node [style={{H box}}] (31)  at (-0.25, -0.5) {};
		\node [style=none] (32)  at (-0.75, 0.5) {};
		\node [style=rn] (33)  at (0.75, 0.25) {};
		\node [style=gn] (34)  at (-0.75, -0.5) {$\pi$};
		\node [style=none] (35)  at (0.25, 0.5) {};
		\node [style=gn] (36)  at (0.25, -0.5) {};
		\node [style=none] (37)  at (0.25, 1.0) {};
		\node [style=none] (38)  at (-0.75, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (32.center) to (36);
		\draw (33) to (30);
		\draw (34) to (36);
		\draw (34) to (28.center);
		\draw [in=90, out=-90, looseness=1.00] (35.center) to (34);
		\draw (36) to (27.center);
		\draw (37.center) to (35.center);
		\draw (38.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-0.75, 1.0) {};
		\node [style=gn] (40)  at (0.75, -0.25) {};
		\node [style=none] (42)  at (-0.75, -1.0) {};
		\node [style=rn] (43)  at (0.75, 0.25) {};
		\node [style=none] (44)  at (0.25, -1.0) {};
		\node [style=gn] (45)  at (0.25, -0.5) {};
		\node [style=gn] (46)  at (-0.75, -0.5) {};
		\node [style=rn] (47)  at (-0.75, 0.5) {$\pi$};
		\node [style={{H box}}] (48)  at (-0.25, -0.5) {};
		\node [style=none] (49)  at (0.25, 0.5) {};
		\node [style=none] (50)  at (-0.75, 0.5) {};
		\node [style=none] (51)  at (0.25, 1.0) {};
		\node [style=gn] (52)  at (0.25, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (50.center);
		\draw (43) to (40);
		\draw (45) to (44.center);
		\draw (46) to (45);
		\draw (46) to (42.center);
		\draw [in=90, out=-90, looseness=1.00] (49.center) to (46);
		\draw [in=90, out=-90, looseness=1.00] (50.center) to (45);
		\draw (51.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.375, 0.375) {};
		\node [style=none] (1)  at (-0.375, -0.125) {};
		\node [style=none] (4)  at (0.375, -0.875) {};
		\node [style=none] (5)  at (0.375, 0.875) {};
		\node [style=none] (10)  at (0.375, -0.125) {};
		\node [style=none] (11)  at (-0.375, 0.875) {};
		\node [style=dot] (14)  at (-0.375, 0.375) {};
		\node [style=none] (15)  at (-0.375, -0.875) {};
		\node [style=zwcross] (55)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=0.75] (1.center) to (4.center);
		\draw (5.center) to (10.center);
		\draw (11.center) to (1.center);
		\draw [in=-90, out=90, looseness=0.75] (15.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.0) {};
		\node [style=none] (1)  at (0.0, 0.0) {};
		\node [style=st] (2)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
		\draw [bend right=90, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.75, -0.0) {};
		\node [style=none] (5)  at (-0.25, -0.0) {};
		\node [style=gn] (6)  at (0.25, -0.25) {};
		\node [style=rn] (7)  at (0.25, 0.25) {};
		\node [style=gn] (8)  at (0.75, -0.25) {};
		\node [style=rn] (9)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (4.center) to (5.center);
		\draw [bend right=90, looseness=1.75] (5.center) to (4.center);
		\draw [bend right=45, looseness=1.00] (7) to (6);
		\draw [bend left=45, looseness=1.00] (7) to (6);
		\draw (7) to (6);
		\draw [bend right=45, looseness=1.00] (9) to (8);
		\draw [bend left=45, looseness=1.00] (9) to (8);
		\draw (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (0.625, 0.25) {};
		\node [style=gn] (12)  at (0.625, -0.25) {};
		\node [style=rn] (13)  at (0.125, 0.25) {};
		\node [style=gn] (14)  at (0.125, -0.25) {};
		\node [style=gn] (15)  at (-0.625, -0.25) {};
		\node [style=gn] (16)  at (-0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (11) to (12);
		\draw [bend left=45, looseness=1.00] (11) to (12);
		\draw (11) to (12);
		\draw [bend right=45, looseness=1.00] (13) to (14);
		\draw [bend left=45, looseness=1.00] (13) to (14);
		\draw (13) to (14);
		\draw [bend right=60, looseness=1.50] (15) to (16);
		\draw [bend right=60, looseness=1.50] (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.625, -0.0) {};
		\node [style=gn] (19)  at (0.125, -0.25) {};
		\node [style=rn] (20)  at (0.125, 0.25) {};
		\node [style=gn] (21)  at (0.625, -0.25) {};
		\node [style=rn] (22)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (20) to (19);
		\draw [bend left=45, looseness=1.00] (20) to (19);
		\draw (20) to (19);
		\draw [bend right=45, looseness=1.00] (22) to (21);
		\draw [bend left=45, looseness=1.00] (22) to (21);
		\draw (22) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.25, 0.25) {};
		\node [style=none] (25)  at (0.25, 0.25) {};
		\node [style=none] (26)  at (-0.25, -0.25) {};
		\node [style=none] (27)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (24.center) to (25.center);
		\draw [style=dashed] (24.center) to (26.center);
		\draw [style=dashed] (25.center) to (27.center);
		\draw [style=dashed] (27.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.25, 0.25) {};
		\node [style=none] (30)  at (0.25, -0.25) {};
		\node [style=none] (31)  at (-0.25, -0.25) {};
		\node [style=none] (32)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (29.center) to (32.center);
		\draw [style=dashed] (29.center) to (31.center);
		\draw [style=dashed] (30.center) to (31.center);
		\draw [style=dashed] (32.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (0.25, 0.75) {};
		\node [style=none] (2)  at (0.25, -0.75) {};
		\node [style=none] (3)  at (-0.25, 0.75) {};
		\node [style=none] (4)  at (-0.25, -0.75) {};
		\node [style=zwcross] (5)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135, looseness=1.00] (0) to (4.center);
		\draw [in=90, out=-45, looseness=1.00] (0) to (2.center);
		\draw [in=45, out=-90, looseness=1.00] (1.center) to (5);
		\draw [in=135, out=-90, looseness=1.00] (3.center) to (5);
		\draw [bend right=45, looseness=1.25] (5) to (0);
		\draw [bend left=45, looseness=1.25] (5) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.125, 0.25) {};
		\node [style=gn] (8)  at (-0.625, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (9)  at (-0.375, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (10)  at (-0.375, -0.5) {};
		\node [style=gn] (11)  at (-0.625, -0.5) {};
		\node [style=gn] (12)  at (0.125, -0.5) {};
		\node [style=none] (13)  at (-0.625, -0.75) {};
		\node [style=none] (14)  at (0.125, -0.75) {};
		\node [style=none] (15)  at (0.125, 0.75) {};
		\node [style=none] (16)  at (-0.625, 0.75) {};
		\node [style=gn] (26)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7) to (11);
		\draw [style=none] (7) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.00] (8) to (12);
		\draw [style=none] (11) to (13.center);
		\draw [style=none] (11) to (12);
		\draw [style=none] (12) to (14.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (15.center) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.625, -0.0) {};
		\node [style=gn] (19)  at (0.125, -0.0) {};
		\node [style=none] (20)  at (0.125, -0.75) {};
		\node [style=none] (21)  at (-0.625, 0.75) {};
		\node [style=none] (22)  at (-0.625, -0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (23)  at (-0.375, -0.25) {};
		\node [style=none] (24)  at (0.125, 0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (25)  at (-0.375, 0.25) {};
		\node [style=gn] (27)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (22.center);
		\draw [style=none] (19) to (20.center);
		\draw [style=none] (19) to (23);
		\draw [style=none] (21.center) to (18);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24.center) to (19);
		\draw [style=none] (25) to (18);
		\draw [style=none] (25) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (0.25, 0.5) {};
		\node [style=none] (30)  at (-0.25, 0.5) {};
		\node [style=none] (31)  at (0.25, -0.5) {};
		\node [style=none] (32)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (29.center) to (31.center);
		\draw [style=none] (30.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.75) {};
		\node [style=none] (1)  at (-0.5, 0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=zwcross] (5)  at (0.25, 0.25) {};
		\node [style=zwcross] (6)  at (0.0, -0.0) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=none] (8)  at (0.0, 0.75) {};
		\node [style=zwcross] (9)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90, looseness=1.00] (1.center) to (6);
		\draw [in=-90, out=45, looseness=1.00] (5) to (3.center);
		\draw (5) to (6);
		\draw [in=45, out=-45, looseness=1.25] (5) to (9);
		\draw [in=90, out=-135, looseness=1.00] (6) to (0.center);
		\draw [in=135, out=-90, looseness=1.00] (8.center) to (5);
		\draw [in=-45, out=135, looseness=1.25] (9) to (6);
		\draw [in=90, out=-135, looseness=1.00] (9) to (7.center);
		\draw [in=90, out=-45, looseness=1.00] (9) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (10)  at (0.5, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (11)  at (0.0, 0.5) {};
		\node [style=gn] (12)  at (-0.25, 0.5) {};
		\node [style=none] (13)  at (-1.0, 1.0) {};
		\node [style=none] (14)  at (0.5, 1.0) {};
		\node [style=none] (15)  at (-0.25, 1.0) {};
		\node [style=gn] (16)  at (0.5, -0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (17)  at (0.0, -0.5) {};
		\node [style=gn] (18)  at (-0.25, -0.5) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {};
		\node [style={{H box}}, xshift=3.5pt] (20)  at (-0.75, -0.0) {};
		\node [style=gn] (21)  at (-1.0, -0.0) {};
		\node [style=none] (22)  at (-0.25, -1.0) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=none] (24)  at (0.5, -1.0) {};
		\node [style=gn] (38)  at (1.0, -0.75) {};
		\node [style=gn] (39)  at (1.0, 0.75) {};
		\node [style=rn] (40)  at (1.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (12);
		\draw [style=none] (10) to (16);
		\draw [style=none, in=127, out=-90, looseness=1.00] (13.center) to (19);
		\draw [style=none, in=90, out=-90, looseness=1.00] (14.center) to (12);
		\draw [style=none, in=90, out=-90, looseness=1.00] (15.center) to (10);
		\draw [style=none] (16) to (18);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16) to (22.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (18) to (24.center);
		\draw [style=none] (19) to (21);
		\draw [style=none] (19) to (18);
		\draw [style=none] (21) to (12);
		\draw [style=none] (21) to (23.center);
		\draw [style=none] (39) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, xshift=3.5pt] (26)  at (-0.75, 0.25) {};
		\node [style=gn] (27)  at (-1.0, 0.25) {};
		\node [style=gn] (28)  at (0.5, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (29)  at (0.0, 0.25) {};
		\node [style=gn] (30)  at (-0.25, 0.25) {};
		\node [style=none] (31)  at (-1.0, 0.75) {};
		\node [style=none] (32)  at (-0.25, 0.75) {};
		\node [style=none] (33)  at (0.5, 0.75) {};
		\node [style=none] (34)  at (-1.0, -0.75) {};
		\node [style=none] (35)  at (0.5, -0.75) {};
		\node [style=none] (36)  at (-0.25, -0.75) {};
		\node [style={{H box}}, yshift=3.5pt] (37)  at (-0.5, 0.5) {};
		\node [style=gn] (41)  at (1.0, 0.5) {};
		\node [style=rn] (42)  at (1.0, -0.0) {};
		\node [style=gn] (43)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (27) to (35.center);
		\draw [style=none] (28) to (27);
		\draw [style=none, in=90, out=-90, looseness=1.00] (28) to (34.center);
		\draw [style=none] (30) to (36.center);
		\draw [style=none] (31.center) to (27);
		\draw [style=none] (32.center) to (30);
		\draw [style=none] (33.center) to (28);
		\draw [style=none, in=60, out=180, looseness=1.00] (37) to (27);
		\draw [style=none, in=135, out=0, looseness=1.00] (37) to (28);
		\draw [style=none] (41) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (44)  at (-0.25, 0.5) {};
		\node [style=none] (45)  at (0.5, -1.0) {};
		\node [style={{H box}}, xshift=3.5pt] (46)  at (-0.75, 0.5) {};
		\node [style=gn] (47)  at (0.5, -0.0) {};
		\node [style=rn] (48)  at (1.0, -0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (49)  at (-0.75, -0.5) {};
		\node [style=gn] (50)  at (-0.25, -0.0) {};
		\node [style=none] (51)  at (-1.0, 1.0) {};
		\node [style=gn] (52)  at (-0.25, -0.5) {};
		\node [style=gn] (53)  at (-1.0, -0.5) {};
		\node [style=gn] (54)  at (1.0, -0.75) {};
		\node [style=none] (55)  at (0.5, 1.0) {};
		\node [style=none] (56)  at (-0.25, 1.0) {};
		\node [style=none] (57)  at (-1.0, -1.0) {};
		\node [style=gn] (58)  at (1.0, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (59)  at (0.0, -0.0) {};
		\node [style=none] (60)  at (-0.25, -1.0) {};
		\node [style=gn] (61)  at (-1.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44) to (61);
		\draw [style=none] (44) to (47);
		\draw [style=none] (47) to (45.center);
		\draw [style=none] (50) to (47);
		\draw [style=none] (50) to (52);
		\draw [style=none, in=90, out=-90, looseness=1.00] (51.center) to (44);
		\draw [style=none] (52) to (53);
		\draw [style=none, in=90, out=-90, looseness=1.00] (52) to (57.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (53) to (60.center);
		\draw [style=none, in=45, out=-90, looseness=0.75] (55.center) to (50);
		\draw [style=none, in=90, out=-90, looseness=1.00] (56.center) to (61);
		\draw [style=none] (58) to (48);
		\draw [style=none] (61) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (64)  at (-0.25, -0.25) {};
		\node [style=none] (65)  at (-0.5, 0.75) {};
		\node [style=none] (66)  at (-0.5, -0.75) {};
		\node [style=none] (67)  at (0.0, -0.75) {};
		\node [style=none] (68)  at (0.0, 0.75) {};
		\node [style=zwcross] (69)  at (0.0, 0.0) {};
		\node [style=none] (70)  at (0.5, -0.75) {};
		\node [style=none] (71)  at (0.5, 0.75) {};
		\node [style=zwcross] (72)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64) to (69);
		\draw [in=90, out=-45, looseness=1.00] (64) to (67.center);
		\draw [in=90, out=-135, looseness=1.00] (64) to (66.center);
		\draw [in=135, out=-90, looseness=1.00] (65.center) to (72);
		\draw [in=45, out=-90, looseness=1.00] (68.center) to (72);
		\draw [in=-45, out=135, looseness=1.25] (69) to (72);
		\draw [in=90, out=-45, looseness=1.00] (69) to (70.center);
		\draw [in=-90, out=45, looseness=1.00] (69) to (71.center);
		\draw [bend right=45, looseness=1.25] (72) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (-0.625, -0.125) {};
		\node [style=gn] (1)  at (0.625, -0.375) {};
		\node [style=gn] (2)  at (0.125, 0.125) {};
		\node [style=none] (3)  at (0.125, -1.125) {};
		\node [style=rn] (4)  at (-0.625, 0.375) {};
		\node [style=rn] (5)  at (-0.625, -0.625) {$\pi$};
		\node [style=gn] (6)  at (0.125, -0.375) {};
		\node [style=none] (7)  at (-0.625, -1.125) {};
		\node [style=rn] (8)  at (0.125, 0.625) {$\pi$};
		\node [style=gn] (9)  at (-0.625, 1.125) {$\frac{\pi}{2}$};
		\node [style=gn] (10)  at (0.125, 1.125) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (5) to (6);
		\draw (9) to (7.center);
		\draw (10) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (12)  at (-0.75, 0.25) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (13)  at (-0.75, -0.25) {};
		\node [style=none] (14)  at (-0.75, -1.25) {};
		\node [style=rn] (15)  at (-0.75, -0.75) {$\pi$};
		\node [style=none] (16)  at (0.0, -1.25) {};
		\node [style=gn] (37)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (38)  at (-0.5, 0.75) {};
		\node [style=gn] (39)  at (0.75, -0.5) {};
		\node [style=gn] (40)  at (0.5, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (41)  at (0.5, 1.25) {$\pi$};
		\node [style=rn] (42)  at (0.75, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (43)  at (0.0, -0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (14.center);
		\draw [style=none] (37) to (16.center);
		\draw (38) to (12);
		\draw (38) to (37);
		\draw (41) to (40);
		\draw (42) to (39);
		\draw [style=none] (43) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.375, -1.0) {};
		\node [style=gn] (19)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (20)  at (0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (21)  at (-0.375, -1.0) {};
		\node [style=rn] (22)  at (0.375, 1.0) {$\pi$};
		\node [style=gn] (23)  at (-0.375, 0.5) {};
		\node [style=rn] (24)  at (-0.375, 1.0) {};
		\node [style=rn, inner sep=-0.5pt] (44)  at (-0.375, -0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (18.center);
		\draw [style=none, bend left, looseness=1.00] (19) to (44);
		\draw (22) to (20);
		\draw (24) to (23);
		\draw [style=none] (44) to (21.center);
		\draw [style=none, bend left, looseness=1.00] (44) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (25)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (28)  at (0.375, -1.0) {};
		\node [style=rn] (29)  at (0.375, 1.0) {$\pi$};
		\node [style=rn] (30)  at (-0.375, 1.0) {};
		\node [style=gn] (31)  at (-0.375, 0.5) {};
		\node [style=rn, inner sep=-0.5pt] (45)  at (-0.375, -0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (46)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (28.center);
		\draw (29) to (27);
		\draw [bend right=45, looseness=1.00] (30) to (31);
		\draw [bend left=45, looseness=1.00] (30) to (31);
		\draw (30) to (31);
		\draw [style=none] (45) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (0.375, 0.375) {$\frac{\pi}{4}$};
		\node [style=none] (34)  at (0.375, -0.375) {};
		\node [style=none] (35)  at (-0.375, -0.375) {};
		\node [style=gn] (36)  at (-0.375, 0.375) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (34.center);
		\draw (36) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetric-diagram-with-triangle-hadamard-proof-1/symmetric-diagram-with-triangle-hadamard-proof-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (0.0, -0.0) {};
		\node [style=none] (1)  at (0.0, -0.75) {};
		\node [style=none] (2)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/test-udiag.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, -0.5000001) {};
		\node [style=none, align=center] (2) at (0, -0) {\udiag};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-from-triangle/toffoli-from-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.25) {};
		\node [style=none] (1)  at (-0.5, 0.25) {};
		\node [style=none] (2)  at (-0.5, 0.5) {};
		\node [style=none] (3)  at (0.75, 0.25) {};
		\node [style=none] (4)  at (0.75, -0.25) {};
		\node [style=none] (5)  at (-0.75, -0.25) {};
		\node [style=none] (6)  at (0.0, 0.25) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
		\node [style=none] (8)  at (0.5, 0.25) {};
		\node [style=none] (9)  at (0.5, 0.5) {};
		\node [style=none] (10)  at (-0.5, -0.5) {};
		\node [style=none] (11)  at (-0.5, -0.25) {};
		\node [style=none] (12)  at (0.0, -0.25) {};
		\node [style=none] (13)  at (0.0, -0.5) {};
		\node [style=none] (14)  at (0.5, -0.25) {};
		\node [style=none] (15)  at (0.5, -0.5) {};
		\node [style=none] (16)  at (0.0, -0.0) {\textit{Toffoli}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (0.center) to (3.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (9.center) to (8.center);
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-from-triangle/toffoli-from-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.875, -0.25) {};
		\node [style=ug, rotate=90] (19)  at (-0.375, -0.25) {};
		\node [style=gn] (20)  at (0.125, -0.25) {};
		\node [style=rn] (21)  at (-0.375, 0.25) {$\pi$};
		\node [style=rn] (22)  at (0.625, -0.25) {};
		\node [style=ug, rotate=-45] (23)  at (-0.625, -0.0) {};
		\node [style=gn] (24)  at (0.375, 0.25) {};
		\node [style=none] (25)  at (0.625, 0.75) {};
		\node [style=none] (26)  at (0.625, -0.75) {};
		\node [style=none] (27)  at (-0.875, 0.75) {};
		\node [style=none] (28)  at (-0.875, -0.75) {};
		\node [style=none] (29)  at (0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 0.75) {};
		\node [style=gn] (31)  at (0.875, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (22);
		\draw [style=none] (21) to (18);
		\draw [style=none] (21) to (20);
		\draw [style=none] (21) to (24);
		\draw [style=none] (25.center) to (26.center);
		\draw [style=none] (27.center) to (28.center);
		\draw [style=none] (29.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-red-state/toffoli-red-state_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.25) {\textit{Toffoli}};
		\node [style=none] (1)  at (-0.5, 0.0) {};
		\node [style=none] (2)  at (0.0, -0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (0.0, 0.0) {};
		\node [style=none] (5)  at (-0.75, -0.5) {};
		\node [style=none] (6)  at (0.5, -0.5) {};
		\node [style=none] (7)  at (0.75, 0.0) {};
		\node [style=none] (8)  at (-0.75, 0.0) {};
		\node [style=none] (9)  at (0.75, -0.5) {};
		\node [style=none] (10)  at (-0.5, -0.75) {};
		\node [style=none] (11)  at (0.5, -0.75) {};
		\node [style=none] (12)  at (-0.5, -0.5) {};
		\node [style=none] (13)  at (0.0, -0.5) {};
		\node [style=none] (14)  at (0.5, 0.0) {};
		\node [style=rn] (16)  at (-0.5, 0.5) {$k\pi$};
		\node [style=rn] (17)  at (0.0, 0.5) {$\ell\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (14.center);
		\draw [style=none] (6.center) to (11.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (8.center) to (5.center);
		\draw [style=none] (8.center) to (7.center);
		\draw [style=none] (9.center) to (5.center);
		\draw [style=none] (12.center) to (10.center);
		\draw [style=none] (13.center) to (2.center);
		\draw [style=none] (16) to (1.center);
		\draw [style=none] (17) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-red-state/toffoli-red-state_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.625, -0.5) {};
		\node [style=rn] (19)  at (-0.625, -0.0) {$k\pi$};
		\node [style=none] (20)  at (-0.125, -0.5) {};
		\node [style=none] (21)  at (-0.625, -0.5) {};
		\node [style=none] (22)  at (0.625, 0.5) {};
		\node [style=rn] (23)  at (-0.125, -0.0) {$\ell\pi$};
		\node [style=rn] (24)  at (0.625, -0.0) {$k\ell\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (21.center);
		\draw [style=none] (22.center) to (18.center);
		\draw [style=none] (23) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-decomp-2-proof/triangle-decomp-2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, 1.0) {};
		\node [style=none] (6)  at (0.0, -1.0) {};
		\node [style=ug] (10)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-from-toffoli/triangle-from-toffoli_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.5) {};
		\node [style=none] (15)  at (0.0, -0.5) {};
		\node [style=ug, rotate=0] (16)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-from-toffoli/triangle-from-toffoli_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, 0.125) {};
		\node [style=none] (1)  at (-0.625, 0.125) {};
		\node [style=none] (2)  at (0.625, 0.125) {};
		\node [style=none] (3)  at (0.625, -0.375) {};
		\node [style=none] (4)  at (-0.875, -0.375) {};
		\node [style=none] (5)  at (-0.125, 0.125) {};
		\node [style=none] (6)  at (-0.125, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (-0.625, -0.875) {};
		\node [style=none] (9)  at (-0.625, -0.375) {};
		\node [style=none] (10)  at (-0.125, -0.375) {};
		\node [style=none] (11)  at (0.375, -0.375) {};
		\node [style=none] (12)  at (-0.125, -0.125) {\textit{Toffoli}};
		\node [style=rn] (17)  at (0.375, 0.375) {};
		\node [style=rn] (18)  at (0.375, -0.625) {};
		\node [style=rn] (19)  at (-0.125, 0.375) {$\pi$};
		\node [style=gn] (20)  at (-0.625, 0.375) {};
		\node [style=gn] (21)  at (-0.125, -0.625) {};
		\node [style=rn] (22)  at (0.875, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.125) {};
		\node [style=rn] (24)  at (0.875, 0.625) {};
		\node [style=gn] (25)  at (0.875, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (2.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (9.center) to (8.center);
		\draw [style=none] (10.center) to (21);
		\draw [style=none] (11.center) to (18);
		\draw [style=none] (17) to (7.center);
		\draw [style=none] (20) to (1.center);
		\draw [bend right=45, looseness=1.00] (22) to (25);
		\draw (22) to (25);
		\draw [bend right=45, looseness=1.00] (23) to (24);
		\draw [bend right=45, looseness=1.00] (24) to (23);
		\draw (24) to (23);
		\draw [bend right=45, looseness=1.00] (25) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, yshift=-1pt] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none] (2) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (29)  at (0.0, -0.0) {};
		\node [style=ug] (30)  at (0.5, -0.0) {};
		\node [style=rn] (31)  at (0.5, -0.5) {};
		\node [style=none] (32)  at (0.5, -1.0) {};
		\node [style=gn] (33)  at (0.0, -0.5) {};
		\node [style=rn] (34)  at (-0.5, -0.75) {};
		\node [style=gn] (35)  at (0.25, 0.5) {};
		\node [style=gn] (36)  at (-0.5, -0.25) {};
		\node [style=none] (37)  at (0.0, -1.0) {};
		\node [style=none] (38)  at (0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-150, out=90, looseness=1.25] (29) to (35);
		\draw [in=-30, out=90, looseness=1.25] (30) to (35);
		\draw (31) to (33);
		\draw (32.center) to (30);
		\draw (34) to (36);
		\draw (35) to (38.center);
		\draw (37.center) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 1.5) {};
		\node [style=gn] (1)  at (-0.25, -1.0) {};
		\node [style=none] (2)  at (-0.25, -1.5) {};
		\node [style=rn] (3)  at (-0.75, -1.25) {};
		\node [style=rn] (4)  at (0.25, -1.0) {};
		\node [style=gn] (5)  at (0.0, 1.0) {};
		\node [style=gn] (6)  at (-0.75, -0.75) {};
		\node [style=none] (7)  at (0.25, -1.5) {};
		\node [style=rn] (8)  at (-0.25, 0.5) {};
		\node [style=gn] (9)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (0.25, 0.5) {};
		\node [style=gn] (11)  at (0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (-0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (14)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (15)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (40)  at (0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (42)  at (1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (43)  at (-1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (44)  at (-0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (45)  at (-1.0, 1.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (6);
		\draw (4) to (1);
		\draw (5) to (0.center);
		\draw (5) to (8);
		\draw (5) to (10);
		\draw (5) to (40);
		\draw (8) to (9);
		\draw (8) to (2.center);
		\draw (10) to (11);
		\draw (10) to (7.center);
		\draw (40) to (41);
		\draw (40) to (42);
		\draw (44) to (45);
		\draw (44) to (43);
		\draw (44) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.25, 0.5) {};
		\node [style=none] (17)  at (-0.25, -1.5) {};
		\node [style=gn] (18)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (20)  at (-0.25, 0.5) {};
		\node [style=gn] (21)  at (0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (22)  at (-0.0, 1.5) {};
		\node [style=none] (23)  at (0.25, -1.5) {};
		\node [style=gn] (25)  at (-0.0, 1.0) {};
		\node [style=gn] (26)  at (0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (-0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (28)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (46)  at (1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (47)  at (1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (48)  at (-0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (49)  at (-1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (50)  at (-1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (51)  at (0.5, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (21);
		\draw (16) to (23.center);
		\draw (20) to (18);
		\draw (20) to (17.center);
		\draw (25) to (22.center);
		\draw (25) to (20);
		\draw (25) to (16);
		\draw (25) to (51);
		\draw (48) to (49);
		\draw (48) to (50);
		\draw (48) to (25);
		\draw (51) to (47);
		\draw (51) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (0.0, 0.75) {};
		\node [style=ug] (54)  at (0.25, -0.25) {};
		\node [style=none] (55)  at (0.25, -0.75) {};
		\node [style=ug] (56)  at (-0.25, -0.25) {};
		\node [style=none] (57)  at (-0.25, -0.75) {};
		\node [style=gn] (58)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-30, out=90, looseness=1.25] (54) to (58);
		\draw (55.center) to (54);
		\draw [in=-150, out=90, looseness=1.25] (56) to (58);
		\draw (57.center) to (56);
		\draw (58) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.5) {};
		\node [style=rn] (1)  at (0.5, 0.5) {$\pi$};
		\node [style=ug] (2)  at (0.0, -0.0) {};
		\node [style=ug] (3)  at (0.5, -0.0) {};
		\node [style=gn] (4)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (0.25, -1.0) {};
		\node [style=none] (6)  at (0.0, 1.0) {};
		\node [style=none] (7)  at (0.5, 1.0) {};
		\node [style=rn] (9)  at (-0.5, 0.25) {};
		\node [style=gn] (10)  at (-0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw [in=150, out=-90, looseness=1.25] (2) to (4);
		\draw [in=30, out=-90, looseness=1.25] (3) to (4);
		\draw (4) to (5.center);
		\draw (6.center) to (2);
		\draw (7.center) to (3);
		\draw (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (-0.125, 1.0) {};
		\node [style=ug, rotate=180] (12)  at (0.375, 0.5) {};
		\node [style=gn] (13)  at (0.125, -0.5) {};
		\node [style=none] (14)  at (0.125, -1.5) {};
		\node [style=gn] (15)  at (-0.375, -1.0) {};
		\node [style=none] (16)  at (0.375, 1.5) {};
		\node [style=rn] (17)  at (0.375, 1.0) {};
		\node [style=rn] (18)  at (-0.375, -1.5) {};
		\node [style=none] (19)  at (-0.125, 1.5) {};
		\node [style=ug] (20)  at (-0.125, 0.5) {};
		\node [style=rn] (21)  at (-0.125, 0.0) {$\pi$};
		\node [style=rn] (22)  at (0.125, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (14.center);
		\draw [in=-90, out=60, looseness=1.25] (13) to (12);
		\draw (16.center) to (12);
		\draw (17) to (11);
		\draw (18) to (15);
		\draw (19.center) to (20);
		\draw (20) to (21);
		\draw (21) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (23)  at (0.375, -0.0) {};
		\node [style=rn] (24)  at (0.375, 0.5) {};
		\node [style=none] (25)  at (-0.125, 1.5) {};
		\node [style=rn] (26)  at (-0.375, -1.25) {};
		\node [style=none] (27)  at (0.375, 1.5) {};
		\node [style=rn] (28)  at (0.125, -1.0) {$\pi$};
		\node [style=ug, rotate=180] (29)  at (-0.125, -0.0) {};
		\node [style=gn] (30)  at (-0.375, -0.75) {};
		\node [style=gn] (31)  at (0.125, -0.5) {};
		\node [style=gn] (32)  at (-0.125, 0.5) {};
		\node [style=none] (33)  at (0.125, -1.5) {};
		\node [style=rn] (35)  at (-0.125, 1.0) {$\pi$};
		\node [style=rn] (36)  at (0.375, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=30, out=-90, looseness=1.25] (23) to (31);
		\draw (24) to (32);
		\draw (25.center) to (29);
		\draw (26) to (30);
		\draw (27.center) to (23);
		\draw [in=150, out=-90, looseness=1.25] (29) to (31);
		\draw (31) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.0, -1.25) {};
		\node [style=ug, rotate=180] (39)  at (-0.25, 0.25) {};
		\node [style=gn] (40)  at (0.0, -0.25) {};
		\node [style=none] (41)  at (-0.25, 1.25) {};
		\node [style=rn] (42)  at (0.0, -0.75) {$\pi$};
		\node [style=rn] (43)  at (0.25, 0.75) {$\pi$};
		\node [style=none] (44)  at (0.25, 1.25) {};
		\node [style=rn] (45)  at (-0.25, 0.75) {$\pi$};
		\node [style=ug, rotate=180] (46)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90, looseness=1.25] (39) to (40);
		\draw (40) to (37.center);
		\draw (41.center) to (39);
		\draw (44.center) to (46);
		\draw [in=30, out=-90, looseness=1.25] (46) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (48)  at (-0.25, 0.25) {};
		\node [style=none] (49)  at (0.0, -0.75) {};
		\node [style=none] (50)  at (0.25, 0.75) {};
		\node [style=none] (51)  at (-0.25, 0.75) {};
		\node [style=gn] (52)  at (0.0, -0.25) {};
		\node [style=ug] (53)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90, looseness=1.25] (48) to (52);
		\draw (50.center) to (53);
		\draw (51.center) to (48);
		\draw (52) to (49.center);
		\draw [in=30, out=-90, looseness=1.25] (53) to (52);
	\end{pgfonlayer}
\end{tikzpicture}
